Body-force modelling in thermal compressible flows with lattice Boltzmann method

Body force modelling in lattice Boltzmann method (LBM) has been extensively studied in the incompressible limit but rarely discussed for thermal compressible flows. Here we present a systematic approach of incorporating body force in LBM which is valid for thermal compressible and non-equilibrium flows. In particular, a LBM forcing scheme accurate for the energy equation with second-order time accuracy is given. New and essential in this scheme is the third-moment contribution of the force term. It is shown via Chapman-Enskog analysis that the absence of this contribution causes an erroneous heat flux quadratic in Mach number and linear in temperature variation. The theoretical findings are verified and the necessity of the third-moment contribution demonstrated by numerical simulations.

==> heat_a_rho_v.dat <==
0.008141382049245416 1.0106829027544673
0.037926926131850655 1.0053669449153069
0.0677124702144559 1.0008487626024183
0.10742652899126286 0.99591171372216
0.1372120730738681 0.9928959413624011
0.17692613185067513 0.9896534805218646
0.20671167593328035 0.9877349585844705
0.2364972200158856 0.9862088714698503
0.2762112787926925 0.9847263892525766
0.3059968228752978 0.9839933609124751
0.34571088165210473 0.9834791213289057
0.37549642573471004 0.9834174272161009
0.40528196981731524 0.9836167079157085
0.44499602859412224 0.9842667794511742
0.47478157267672744 0.9850289021857516
0.5144956314535345 0.986394289745127
0.5442811755361397 0.9876705717629943
0.5839952343129466 0.9896966261166468
0.613780778395552 0.9914525355755786
0.643566322478157 0.9934060055255278
0.6832803812549643 0.996311350608901
0.7130659253375695 0.9987117000020739
0.7527799841143764 1.0022021650205348
0.7825655281969818 1.0050346439314286
0.8123510722795868 1.0080490726557956
0.8520651310563939 1.0123488720837126
0.881850675138999 1.0157827457104345
0.9215647339158062 1.0206386501865925
0.9513502779984114 1.0244873497607223
0.9910643367752183 1.0299156729541303


==> heat_a_theta_v.dat <==
0.008141382049245416 1.003690320456064
0.037926926131850655 1.0101536041545662
0.0677124702144559 1.0161599679547637
0.10742652899126286 1.0233425385800043
0.1372120730738681 1.0282246654915037
0.17692613185067513 1.0341808745089909
0.20671167593328035 1.0382952983188396
0.2364972200158856 1.0421497881648347
0.2762112787926925 1.046937297089411
0.3059968228752978 1.050296439200278
0.34571088165210473 1.0545055823890346
0.37549642573471004 1.0574821648491577
0.40528196981731524 1.0603202354608248
0.44499602859412224 1.0639099345220373
0.47478157267672744 1.0664700502077473
0.5144956314535345 1.0697245295797861
0.5442811755361397 1.0720562865122159
0.5839952343129466 1.0750328129544036
0.613780778395552 1.0771736108288736
0.643566322478157 1.0792418206442107
0.6832803812549643 1.0818946909042957
0.7130659253375695 1.0838112949117145
0.7527799841143764 1.086276603701416
0.7825655281969818 1.088062397398958
0.8123510722795868 1.0897974860052582
0.8520651310563939 1.0920369254176943
0.881850675138999 1.0936642906753804
0.9215647339158062 1.0957685847019412
0.9513502779984114 1.097301672924249
0.9910643367752183 1.0992497441741553


==> heat_dtheta=0.7_a_rho.dat <==
0.008141382049245416 0.583940111310938
0.037926926131850655 0.6050384495081491
0.0677124702144559 0.6255182690827312
0.10742652899126286 0.6521035568511874
0.1372120730738681 0.6716434751221
0.17692613185067513 0.6973305467573496
0.20671167593328035 0.7164141791079766
0.2364972200158856 0.7354102111552719
0.2762112787926925 0.7606937286827078
0.3059968228752978 0.779684421534383
0.34571088165210473 0.8051241547912183
0.37549642573471004 0.8243441037944449
0.40528196981731524 0.8437252889555471
0.44499602859412224 0.8698783814151198
0.47478157267672744 0.8897707589734721
0.5144956314535345 0.9167267445774206
0.5442811755361397 0.93731045591318
0.5839952343129466 0.965305790398513
0.613780778395552 0.9867570856488999
0.643566322478157 1.0086345623807893
0.6832803812549643 1.0385250158586168
0.7130659253375695 1.0615273043084539
0.7527799841143764 1.093042796118281
0.7825655281969818 1.117360604658401
0.8123510722795868 1.1423038544009962
0.8520651310563939 1.1766017573609915
0.881850675138999 1.2031579513603494
0.9215647339158062 1.2397573795113506
0.9513502779984114 1.2681582051268023
0.9910643367752183 1.3073837046033179


==> heat_dtheta=0.7_a_theta.dat <==
0.008141382049245416 1.376143592874134
0.037926926131850655 1.3294350395593557
0.0677124702144559 1.2873285999793034
0.10742652899126286 1.236948463794022
0.1372120730738681 1.2027112539041707
0.17692613185067513 1.1609476895152955
0.20671167593328035 1.132100573357574
0.2364972200158856 1.1050766335347362
0.2762112787926925 1.0715114375743002
0.3059968228752978 1.0479603458796969
0.34571088165210473 1.0184495573187144
0.37549642573471004 0.9975802096944157
0.40528196981731524 0.977681888090066
0.44499602859412224 0.9525136421890714
0.47478157267672744 0.9345640108713384
0.5144956314535345 0.9117459729604229
0.5442811755361397 0.8953973545340326
0.5839952343129466 0.8745280069097339
0.613780778395552 0.8595181588347471
0.643566322478157 0.845017218348751
0.6832803812549643 0.8264170366727788
0.7130659253375695 0.8129791741160806
0.7527799841143764 0.7956945283833465
0.7825655281969818 0.7831745093648435
0.8123510722795868 0.7710105585353162
0.8520651310563939 0.7553120341272272
0.881850675138999 0.7439050440430042
0.9215647339158062 0.7291540382016897
0.9513502779984114 0.7184153123861097
0.9910643367752183 0.704503947152781


==> heat_dtheta=0.7_f1_rho.dat <==
0.008141382049245416 0.5764286368781939
0.037926926131850655 0.5980552479391896
0.0677124702144559 0.6191143969921381
0.10742652899126286 0.6465346146974915
0.1372120730738681 0.6667486009683484
0.17692613185067513 0.6933902581895736
0.20671167593328035 0.7132256403708187
0.2364972200158856 0.7329980770502195
0.2762112787926925 0.7593443167523576
0.3059968228752978 0.7791434740722084
0.34571088165210473 0.805660982569619
0.37549642573471004 0.8256772013863143
0.40528196981731524 0.8458328502173309
0.44499602859412224 0.8729645276681126
0.47478157267672744 0.8935335135978149
0.5144956314535345 0.9212876141242006
0.5442811755361397 0.9423709181250958
0.5839952343129466 0.9708662118512951
0.613780778395552 0.9925420641324807
0.643566322478157 1.0144909568658005
0.6832803812549643 1.044196986820009
0.7130659253375695 1.0668173854174074
0.7527799841143764 1.09744468098081
0.7825655281969818 1.120771788937254
0.8123510722795868 1.144408860407682
0.8520651310563939 1.1764117372208458
0.881850675138999 1.2007814591975607
0.9215647339158062 1.2337690372082275
0.9513502779984114 1.2588805906370675
0.9910643367752183 1.2928755735972446


==> heat_dtheta=0.7_f1_rho_e.dat <==
0.008141382049245416 -2.1242748066503725
0.037926926131850655 -2.155945421939594
0.0677124702144559 -2.19355735116004
0.10742652899126286 -2.2542272932363256
0.1372120730738681 -2.31025846934273
0.17692613185067513 -2.40447197137147
0.20671167593328035 -2.496408302455397
0.2364972200158856 -2.6175985508166004
0.2762112787926925 -2.869855454502083
0.3059968228752978 -3.2668449123345398
0.34571088165210473 -3.2701650194895793
0.37549642573471004 -2.875138056093318
0.40528196981731524 -2.676219792614029
0.44499602859412224 -2.5105834964962344
0.47478157267672744 -2.4244941018418484
0.5144956314535345 -2.3409523495796853
0.5442811755361397 -2.2958098138090506
0.5839952343129466 -2.2548922897703036
0.613780778395552 -2.2376982520068713
0.643566322478157 -2.2323696770156993
0.6832803812549643 -2.24626600126283
0.7130659253375695 -2.2765376691933725
0.7527799841143764 -2.3563613212152497
0.7825655281969818 -2.467094818520723
0.8123510722795868 -2.6767466605566774
0.8520651310563939 -3.7212003659388158
0.881850675138999 -2.62406361358603
0.9215647339158062 -2.222693382659551
0.9513502779984114 -2.032563677566268
0.9910643367752183 -1.838388531465063


==> heat_dtheta=0.7_f1_theta.dat <==
0.008141382049245416 1.3739089758622136
0.037926926131850655 1.3268842865274308
0.0677124702144559 1.2831822580336443
0.10742652899126286 1.2308525275695916
0.1372120730738681 1.1952851769561312
0.17692613185067513 1.1518980389721964
0.20671167593328035 1.1219398745965592
0.2364972200158856 1.093893723066646
0.2762112787926925 1.0591027755195959
0.3059968228752978 1.0347360007832602
0.34571088165210473 1.004278629460427
0.37549642573471004 0.9828079202346307
0.40528196981731524 0.9624042813637087
0.44499602859412224 0.9367170324104294
0.47478157267672744 0.9184986077406851
0.5144956314535345 0.8954896849941723
0.5442811755361397 0.8791284529590386
0.5839952343129466 0.858423775932596
0.613780778395552 0.8436786821097327
0.643566322478157 0.8295679814580017
0.6832803812549643 0.811690131948394
0.7130659253375695 0.7989505547719238
0.7527799841143764 0.7828128457826515
0.7825655281969818 0.7713196573190823
0.8123510722795868 0.7603292130529727
0.8520651310563939 0.7464290899028878
0.881850675138999 0.7365498148892314
0.9215647339158062 0.724077271280638
0.9513502779984114 0.715234662343364
0.9910643367752183 0.7041768127628347


==> heat_dtheta=0.7_f1_theta_e.dat <==
0.008141382049245416 -2.6507968993160915
0.037926926131850655 -2.593331588455855
0.0677124702144559 -2.382334884830402
0.10742652899126286 -2.2149595852253534
0.1372120730738681 -2.129240554983846
0.17692613185067513 -2.0433681909753494
0.20671167593328035 -1.9930764241763366
0.2364972200158856 -1.9514451521085825
0.2762112787926925 -1.906275043125278
0.3059968228752978 -1.878625826139374
0.34571088165210473 -1.8486017128759185
0.37549642573471004 -1.8305521910321794
0.40528196981731524 -1.8159446737016636
0.44499602859412224 -1.8014361100337448
0.47478157267672744 -1.794108372183949
0.5144956314535345 -1.7889786161723835
0.5442811755361397 -1.7886417682692057
0.5839952343129466 -1.7930600091466593
0.613780778395552 -1.8002591699177717
0.643566322478157 -1.8110929675220966
0.6832803812549643 -1.8318885228367325
0.7130659253375695 -1.852985068866091
0.7527799841143764 -1.8900274058837971
0.7825655281969818 -1.92610386185538
0.8123510722795868 -1.9713740376864308
0.8520651310563939 -2.051443064800602
0.881850675138999 -2.1334037921861175
0.9215647339158062 -2.294412774989082
0.9513502779984114 -2.4974841123655485
0.9910643367752183 -3.4852737983426967


==> heat_dtheta=0.7_f2_rho.dat <==
0.008141382049245416 0.5764288254649779
0.037926926131850655 0.5980554109759096
0.0677124702144559 0.6191145635273138
0.10742652899126286 0.6465347774638845
0.1372120730738681 0.6667487550702572
0.17692613185067513 0.6933903957437044
0.20671167593328035 0.7132257632263519
0.2364972200158856 0.7329981845107151
0.2762112787926925 0.7593444047616492
0.3059968228752978 0.7791435500841991
0.34571088165210473 0.8056610488382954
0.37549642573471004 0.8256772669454496
0.40528196981731524 0.8458329222131777
0.44499602859412224 0.8729646211291796
0.47478157267672744 0.8935336335123263
0.5144956314535345 0.9212877827210391
0.5442811755361397 0.9423711317979632
0.5839952343129466 0.9708664927442964
0.613780778395552 0.9925423963261044
0.643566322478157 1.014491336166449
0.6832803812549643 1.0441974132892078
0.7130659253375695 1.0668178283739902
0.7527799841143764 1.0974451114616104
0.7825655281969818 1.1207721804323123
0.8123510722795868 1.1444091880686214
0.8520651310563939 1.1764119515690497
0.881850675138999 1.2007815829579505
0.9215647339158062 1.233769058183454
0.9513502779984114 1.258880541469178
0.9910643367752183 1.2928754604992794


==> heat_dtheta=0.7_f2_rho_e.dat <==
0.008141382049245416 -2.1242857103988344
0.037926926131850655 -2.155955561525816
0.0677124702144559 -2.1935686453032153
0.10742652899126286 -2.254239986774421
0.1372120730738681 -2.3102721421482086
0.17692613185067513 -2.404487132708445
0.20671167593328035 -2.4964250362988483
0.2364972200158856 -2.617617899052572
0.2762112787926925 -2.8698837803196735
0.3059968228752978 -3.2669059421202045
0.34571088165210473 -3.2701114113393035
0.37549642573471004 -2.875116698864248
0.40528196981731524 -2.67620495704767
0.44499602859412224 -2.5105703444911946
0.47478157267672744 -2.424480261614144
0.5144956314535345 -2.340936295771838
0.5442811755361397 -2.295791476553621
0.5839952343129466 -2.254870351289498
0.613780778395552 -2.2376733140203195
0.643566322478157 -2.2323415500094357
0.6832803812549643 -2.2462333483704966
0.7130659253375695 -2.27650130575356
0.7527799841143764 -2.356318851613939
0.7825655281969818 -2.4670449782383694
0.8123510722795868 -2.6766790644247
0.8520651310563939 -3.72169053916901
0.881850675138999 -2.6240862308934836
0.9215647339158062 -2.2226949038553334
0.9513502779984114 -2.0325613759739185
0.9910643367752183 -1.8383851459407154


==> heat_dtheta=0.7_f2_theta.dat <==
0.008141382049245416 1.3739088646798652
0.037926926131850655 1.3268842366741154
0.0677124702144559 1.2831822024227928
0.10742652899126286 1.23085249561142
0.1372120730738681 1.1952851708513834
0.17692613185067513 1.1518980710186268
0.20671167593328035 1.1219399350904844
0.2364972200158856 1.0938938099321793
0.2762112787926925 1.059102891703458
0.3059968228752978 1.034736132801452
0.34571088165210473 1.0042787721574644
0.37549642573471004 0.9828080619634049
0.40528196981731524 0.96240441384794
0.44499602859412224 0.9367171396682078
0.47478157267672744 0.9184986871174949
0.5144956314535345 0.8954897175910538
0.5442811755361397 0.8791284457830032
0.5839952343129466 0.858423714438149
0.613780778395552 0.8436785830071214
0.643566322478157 0.8295678512873739
0.6832803812549643 0.8116899765308004
0.7130659253375695 0.7989503965062322
0.7527799841143764 0.7828127089661243
0.7825655281969818 0.7713195558086648
0.8123510722795868 0.7603291609003562
0.8520651310563939 0.7464291159996082
0.881850675138999 0.7365498981533412
0.9215647339158062 0.7240774136612242
0.9513502779984114 0.7152348423622518
0.9910643367752183 0.7041769627308047


==> heat_dtheta=0.7_f2_theta_e.dat <==
0.008141382049245416 -2.6507752917301053
0.037926926131850655 -2.593323100449385
0.0677124702144559 -2.382329060100004
0.10742652899126286 -2.2149573084263987
0.1372120730738681 -2.1292401979639526
0.17692613185067513 -2.0433697288924724
0.20671167593328035 -1.9930790098504847
0.2364972200158856 -1.951448525592477
0.2762112787926925 -1.9062791094981224
0.3059968228752978 -1.878630161708201
0.34571088165210473 -1.8486060861144689
0.37549642573471004 -1.8305563577742396
0.40528196981731524 -1.8159484398295054
0.44499602859412224 -1.8014390588702427
0.47478157267672744 -1.794110517974837
0.5144956314535345 -1.7889794870144846
0.5442811755361397 -1.7886415767066783
0.5839952343129466 -1.7930583507844537
0.613780778395552 -1.8002564526826412
0.643566322478157 -1.8110893083027053
0.6832803812549643 -1.8318839396165387
0.7130659253375695 -1.8529801693441126
0.7527799841143764 -1.8900227932606557
0.7825655281969818 -1.9261001431058573
0.8123510722795868 -1.9713719172102855
0.8520651310563939 -2.0514443406926937
0.881850675138999 -2.13340870859964
0.9215647339158062 -2.294424955176
0.9513502779984114 -2.497508693322616
0.9910643367752183 -3.4854729372812425


==> heat_dtheta=0.7_f30_rho.dat <==
0.008141382049245416 0.5838134822236182
0.037926926131850655 0.6049106239807808
0.0677124702144559 0.6254035873382328
0.10742652899126286 0.6519949806699629
0.1372120730738681 0.6715392346228458
0.17692613185067513 0.6972319556482615
0.20671167593328035 0.7163200503698918
0.2364972200158856 0.7353208437295224
0.2762112787926925 0.7606112263851561
0.3059968228752978 0.7796074606514473
0.34571088165210473 0.8050550835824217
0.37549642573471004 0.8242812949293032
0.40528196981731524 0.8436689996856471
0.44499602859412224 0.869831102806801
0.47478157267672744 0.8897303976395721
0.5144956314535345 0.916695672147647
0.5442811755361397 0.9372862770147475
0.5839952343129466 0.9652904896767245
0.613780778395552 0.9867480354835368
0.643566322478157 1.0086312423986423
0.6832803812549643 1.0385282214496008
0.7130659253375695 1.0615343091110607
0.7527799841143764 1.093052975949578
0.7825655281969818 1.1173714216436839
0.8123510722795868 1.142313525761874
0.8520651310563939 1.1766068159755902
0.881850675138999 1.203157474779608
0.9215647339158062 1.2397509669570448
0.9513502779984114 1.2681494243540963
0.9910643367752183 1.307285773186752


==> heat_dtheta=0.7_f30_rho_e.dat <==
0.008141382049245416 -3.897466523295524
0.037926926131850655 -3.8933824068338665
0.0677124702144559 -3.940505709339993
0.10742652899126286 -3.964265437153441
0.1372120730738681 -3.981963517260817
0.17692613185067513 -4.006162247817899
0.20671167593328035 -4.026277763541733
0.2364972200158856 -4.048820751843628
0.2762112787926925 -4.083533956903082
0.3059968228752978 -4.113729958486878
0.34571088165210473 -4.160702943456583
0.37549642573471004 -4.201979053549782
0.40528196981731524 -4.249574384320201
0.44499602859412224 -4.325335315721872
0.47478157267672744 -4.394034489217487
0.5144956314535345 -4.507624784851916
0.5442811755361397 -4.616563489067338
0.5839952343129466 -4.815288081509271
0.613780778395552 -5.0433434853707855
0.643566322478157 -5.4788642516846515
0.6832803812549643 -5.4940918920655175
0.7130659253375695 -5.154604098488839
0.7527799841143764 -4.992259419187466
0.7825655281969818 -4.965893761176383
0.8123510722795868 -5.01451241111926
0.8520651310563939 -5.2959684069734045
0.881850675138999 -6.321863511526788
0.9215647339158062 -5.192968943969741
0.9513502779984114 -5.056467264594075
0.9910643367752183 -4.009077963432247


==> heat_dtheta=0.7_f30_theta.dat <==
0.008141382049245416 1.374925735236103
0.037926926131850655 1.3295955090335214
0.0677124702144559 1.287462797414772
0.10742652899126286 1.2370457563921882
0.1372120730738681 1.2027927626223023
0.17692613185067513 1.1610105211776154
0.20671167593328035 1.132150625896864
0.2364972200158856 1.1051146539245296
0.2762112787926925 1.0715343861720015
0.3059968228752978 1.0479726432591563
0.34571088165210473 1.0184484701586247
0.37549642573471004 0.9975696863352139
0.40528196981731524 0.9776624512176525
0.44499602859412224 0.9524831657391418
0.47478157267672744 0.9345259257353571
0.5144956314535345 0.9116987098352146
0.5442811755361397 0.8953439924514569
0.5839952343129466 0.874467657553276
0.613780778395552 0.8594535006830921
0.643566322478157 0.8449491159484351
0.6832803812549643 0.8263457929611367
0.7130659253375695 0.8129067437276118
0.7527799841143764 0.7956221938634518
0.7825655281969818 0.7831035821245423
0.8123510722795868 0.7709422321070891
0.8520651310563939 0.7552489876422215
0.881850675138999 0.7438469755191596
0.9215647339158062 0.7291010965113666
0.9513502779984114 0.7183665189560269
0.9910643367752183 0.7046432358928658


==> heat_dtheta=0.7_f30_theta_e.dat <==
0.008141382049245416 -2.9144034757681236
0.037926926131850655 -3.7946075705005926
0.0677124702144559 -3.8722557835144626
0.10742652899126286 -4.011920198764242
0.1372120730738681 -4.088795936855608
0.17692613185067513 -4.201821450123111
0.20671167593328035 -4.300573884783677
0.2364972200158856 -4.41998343496528
0.2762112787926925 -4.639243847347559
0.3059968228752978 -4.910187425761742
0.34571088165210473 -5.963706499182283
0.37549642573471004 -4.977845605244901
0.40528196981731524 -4.711373616099674
0.44499602859412224 -4.516035623480113
0.47478157267672744 -4.41924448943785
0.5144956314535345 -4.325477564636608
0.5442811755361397 -4.27276722943873
0.5839952343129466 -4.219327356690187
0.613780778395552 -4.18937671447083
0.643566322478157 -4.166837580810305
0.6832803812549643 -4.147253462823917
0.7130659253375695 -4.140079185524586
0.7527799841143764 -4.140654396730389
0.7825655281969818 -4.149186937730993
0.8123510722795868 -4.165411281484499
0.8520651310563939 -4.2003391213851415
0.881850675138999 -4.236059213992379
0.9215647339158062 -4.276202196652391
0.9513502779984114 -4.3116386507611
0.9910643367752183 -3.8560839899412187


==> heat_dtheta=0.7_f3_rho.dat <==
0.008141382049245416 0.5838135090689742
0.037926926131850655 0.6049106493867121
0.0677124702144559 0.6254036092446531
0.10742652899126286 0.6519949988936636
0.1372120730738681 0.6715392503496674
0.17692613185067513 0.6972319680649358
0.20671167593328035 0.7163200603284785
0.2364972200158856 0.7353208512723964
0.2762112787926925 0.7606112308129761
0.3059968228752978 0.7796074628545177
0.34571088165210473 0.8050550830183492
0.37549642573471004 0.8242812924763018
0.40528196981731524 0.843668995537632
0.44499602859412224 0.8698310967577586
0.47478157267672744 0.8897303904800344
0.5144956314535345 0.9166956639997984
0.5442811755361397 0.9372862685465876
0.5839952343129466 0.9652904814209845
0.613780778395552 0.9867480279206012
0.643566322478157 1.0086312360310392
0.6832803812549643 1.0385282175234993
0.7130659253375695 1.0615343076958872
0.7527799841143764 1.0930529788395644
0.7825655281969818 1.1173714285011924
0.8123510722795868 1.1423135372200612
0.8520651310563939 1.176606834504444
0.881850675138999 1.2031574992736818
0.9215647339158062 1.2397510003463483
0.9513502779984114 1.268149469199221
0.9910643367752183 1.307285791585536


==> heat_dtheta=0.7_f3_rho_e.dat <==
0.008141382049245416 -3.897558603450642
0.037926926131850655 -3.8934687335063627
0.0677124702144559 -3.9405886758687476
0.10742652899126286 -3.9643383363552775
0.1372120730738681 -3.98202904445205
0.17692613185067513 -4.006216946794337
0.20671167593328035 -4.026323713250131
0.2364972200158856 -4.04885740912426
0.2762112787926925 -4.083557265701185
0.3059968228752978 -4.113742390711833
0.34571088165210473 -4.160699396789209
0.37549642573471004 -4.201962092501418
0.40528196981731524 -4.249542381884875
0.44499602859412224 -4.325279753644773
0.47478157267672744 -4.393957458266322
0.5144956314535345 -4.507510918576969
0.5442811755361397 -4.616411413021181
0.5839952343129466 -4.815053814431547
0.613780778395552 -5.0429807108311016
0.643566322478157 -5.478032088686115
0.6832803812549643 -5.494624127531502
0.7130659253375695 -5.154691847449561
0.7527799841143764 -4.992136143367189
0.7825655281969818 -4.965618524182944
0.8123510722795868 -5.013998183380565
0.8520651310563939 -5.29438056561456
0.881850675138999 -6.3447783004160465
0.9215647339158062 -5.1952361643280875
0.9513502779984114 -5.058690974817957
0.9910643367752183 -4.009159563815098


==> heat_dtheta=0.7_f3_theta.dat <==
0.008141382049245416 1.3749256678120156
0.037926926131850655 1.3295954190248434
0.0677124702144559 1.287462715270744
0.10742652899126286 1.237045685167693
0.1372120730738681 1.202792698937216
0.17692613185067513 1.1610104663666485
0.20671167593328035 1.13215057697744
0.2364972200158856 1.105114610299368
0.2762112787926925 1.0715343487482039
0.3059968228752978 1.0479726098837023
0.34571088165210473 1.0184484414232344
0.37549642573471004 0.9975696605358154
0.40528196981731524 0.9776624279044407
0.44499602859412224 0.9524831450615382
0.47478157267672744 0.9345259065376803
0.5144956314535345 0.9116986919646624
0.5442811755361397 0.8953439751023039
0.5839952343129466 0.8744676402842259
0.613780778395552 0.8594534830263459
0.643566322478157 0.8449490975344739
0.6832803812549643 0.8263457729911685
0.7130659253375695 0.8129067222076671
0.7527799841143764 0.7956221698163007
0.7825655281969818 0.7831035558796808
0.8123510722795868 0.7709422034529075
0.8520651310563939 0.7552489555475367
0.881850675138999 0.7438469407056714
0.9215647339158062 0.7291010576580603
0.9513502779984114 0.7183664734019641
0.9910643367752183 0.7046432350673949


==> heat_dtheta=0.7_f3_theta_e.dat <==
0.008141382049245416 -2.9143794326471
0.037926926131850655 -3.794851238273192
0.0677124702144559 -3.8725217023146454
0.10742652899126286 -4.0122382469365965
0.1372120730738681 -4.089135396153412
0.17692613185067513 -4.202200470641339
0.20671167593328035 -4.300998555044904
0.2364972200158856 -4.420482037028177
0.2762112787926925 -4.6399526582219135
0.3059968228752978 -4.911367716312267
0.34571088165210473 -5.952376481542321
0.37549642573471004 -4.976782178262771
0.40528196981731524 -4.710853021434398
0.44499602859412224 -4.515741064102982
0.47478157267672744 -4.419025628608198
0.5144956314535345 -4.325313385579294
0.5442811755361397 -4.272626053973301
0.5839952343129466 -4.219203100512436
0.613780778395552 -4.189258134208122
0.643566322478157 -4.166720169371569
0.6832803812549643 -4.147131744969609
0.7130659253375695 -4.1399501705446955
0.7527799841143764 -4.140510042285782
0.7825655281969818 -4.149026267581848
0.8123510722795868 -4.165229188777601
0.8520651310563939 -4.200118094028828
0.881850675138999 -4.235798921936767
0.9215647339158062 -4.2758835897531515
0.9513502779984114 -4.311233377990369
0.9910643367752183 -3.8560865637208717


==> heat_f1_rho_e.dat <==
0.008141382049245416 -2.597591992640435
0.037926926131850655 -2.6861468307601744
0.0677124702144559 -2.814183183254487
0.10742652899126286 -3.0209646373522325
0.1372120730738681 -3.2357155220344245
0.17692613185067513 -3.8002447154325294
0.20671167593328035 -3.9556901688956514
0.2364972200158856 -3.4644012180190478
0.2762112787926925 -3.220764581871397
0.3059968228752978 -3.1194722123858156
0.34571088165210473 -3.0333230720721773
0.37549642573471004 -2.9913966762075344
0.40528196981731524 -2.9631669453708804
0.44499602859412224 -2.942337448215907
0.47478157267672744 -2.9375488330972392
0.5144956314535345 -2.944620351325703
0.5442811755361397 -2.9602241905156452
0.5839952343129466 -2.9964436731242543
0.613780778395552 -3.0376138496481437
0.643566322478157 -3.0946418035326677
0.6832803812549643 -3.207539043925196
0.7130659253375695 -3.3402993067512945
0.7527799841143764 -3.6879233226758
0.7825655281969818 -5.038508716580539
0.8123510722795868 -3.6097365239517143
0.8520651310563939 -3.2248631545813677
0.881850675138999 -3.052940038358069
0.9215647339158062 -2.8834883842008883
0.9513502779984114 -2.7821225493279234
0.9910643367752183 -2.6640364857457715


==> heat_f1_rho_v.dat <==
0.008141382049245416 1.0135053485115704
0.037926926131850655 1.0076469084666424
0.0677124702144559 1.0025816336611009
0.10742652899126286 0.9970396429046798
0.1372120730738681 0.993637100549652
0.17692613185067513 0.9899543068411435
0.20671167593328035 0.987754684454156
0.2364972200158856 0.9859848458851578
0.2762112787926925 0.9842298748341004
0.3059968228752978 0.9833286014684824
0.34571088165210473 0.9826344918564198
0.37549642573471004 0.9824692655719666
0.40528196981731524 0.9825905517644982
0.44499602859412224 0.9831747025689435
0.47478157267672744 0.9839149504645497
0.5144956314535345 0.9852868037731103
0.5442811755361397 0.9865940810345767
0.5839952343129466 0.9886957067946973
0.613780778395552 0.9905336943209253
0.643566322478157 0.9925908662203033
0.6832803812549643 0.9956680336546844
0.7130659253375695 0.9982224433295639
0.7527799841143764 1.0019520883377007
0.7825655281969818 1.0049894802608121
0.8123510722795868 1.0082309426873024
0.8520651310563939 1.0128683332832227
0.881850675138999 1.0165820377493573
0.9215647339158062 1.021847359956239
0.9513502779984114 1.0260304513759777
0.9910643367752183 1.0319413206251553


==> heat_f1_theta_e.dat <==
0.008141382049245416 -3.5955465997323124
0.037926926131850655 -3.290009293388033
0.0677124702144559 -2.986680732949323
0.10742652899126286 -2.7886330048075996
0.1372120730738681 -2.6960004034077527
0.17692613185067513 -2.6090366753026983
0.20671167593328035 -2.5610058819753454
0.2364972200158856 -2.5231130281619123
0.2762112787926925 -2.4843254698774913
0.3059968228752978 -2.4621181167625066
0.34571088165210473 -2.439872655708233
0.37549642573471004 -2.427895041247036
0.40528196981731524 -2.419470161150427
0.44499602859412224 -2.413272073775147
0.47478157267672744 -2.412165466412422
0.5144956314535345 -2.415240400024035
0.5442811755361397 -2.420944712154438
0.5839952343129466 -2.433205003650503
0.613780778395552 -2.4460810186915976
0.643566322478157 -2.4623723697978432
0.6832803812549643 -2.4900182278652223
0.7130659253375695 -2.515847814157186
0.7527799841143764 -2.5584788239900282
0.7825655281969818 -2.5980094666972544
0.8123510722795868 -2.6458263783766482
0.8520651310563939 -2.727065873555807
0.881850675138999 -2.807027483004396
0.9215647339158062 -2.956911077369984
0.9513502779984114 -3.1289205620444815
0.9910643367752183 -3.910890211274679


==> heat_f1_theta_v.dat <==
0.008141382049245416 1.003442834519738
0.037926926131850655 1.0103860887305653
0.0677124702144559 1.0169299827173928
0.10742652899126286 1.024735361541822
0.1372120730738681 1.0300216430988631
0.17692613185067513 1.036444614262913
0.20671167593328035 1.0408604494746205
0.2364972200158856 1.0449782088688295
0.2762112787926925 1.0500616361079878
0.3059968228752978 1.05360389565039
0.34571088165210473 1.0580083544552419
0.37549642573471004 1.0610964002897387
0.40528196981731524 1.0640170613394386
0.44499602859412224 1.0676734532965935
0.47478157267672744 1.0702519688212597
0.5144956314535345 1.0734900098959357
0.5442811755361397 1.075779406049259
0.5839952343129466 1.0786602953778184
0.613780778395552 1.080700526601879
0.643566322478157 1.0826438523505715
0.6832803812549643 1.0850929344119025
0.7130659253375695 1.0868291089503213
0.7527799841143764 1.0890175405948463
0.7825655281969818 1.0905687386564071
0.8123510722795868 1.0920463623046162
0.8520651310563939 1.093907255068209
0.881850675138999 1.09522438482004
0.9215647339158062 1.0968801638575405
0.9513502779984114 1.0980557689798172
0.9910643367752183 1.0994261610836484


==> heat_f2_rho_e.dat <==
0.008141382049245416 -2.5975764919434443
0.037926926131850655 -2.686139354546606
0.0677124702144559 -2.8141899398439394
0.10742652899126286 -3.021010316600583
0.1372120730738681 -3.235832888577136
0.17692613185067513 -3.800885193954851
0.20671167593328035 -3.9545482643959415
0.2364972200158856 -3.4639580304791533
0.2762112787926925 -3.2204542589443834
0.3059968228752978 -3.119192087196213
0.34571088165210473 -3.033055752520826
0.37549642573471004 -2.991128526466268
0.40528196981731524 -2.962892157580182
0.44499602859412224 -2.9420464175800793
0.47478157267672744 -2.9372402312449393
0.5144956314535345 -2.944280126367312
0.5442811755361397 -2.9598524864373066
0.5839952343129466 -2.996015141265367
0.613780778395552 -3.037125736377954
0.643566322478157 -3.0940698202473813
0.6832803812549643 -3.2067807148404586
0.7130659253375695 -3.3392657438659006
0.7527799841143764 -3.6856590712960475
0.7825655281969818 -5.090911337327676
0.8123510722795868 -3.611485779250433
0.8520651310563939 -3.2255043014898055
0.881850675138999 -3.053315925840878
0.9215647339158062 -2.8836784161877502
0.9513502779984114 -2.7822292883892725
0.9910643367752183 -2.6640763084216323


==> heat_f2_rho_v.dat <==
0.008141382049245416 1.0135054386650872
0.037926926131850655 1.0076469439279132
0.0677124702144559 1.0025816097963636
0.10742652899126286 0.99703954268635
0.1372120730738681 0.9936369435185074
0.17692613185067513 0.9899540734118562
0.20671167593328035 0.9877543928952034
0.2364972200158856 0.9859844954371261
0.2762112787926925 0.9842294448819351
0.3059968228752978 0.9833281114237673
0.34571088165210473 0.9826339216173011
0.37549642573471004 0.9824686355865785
0.40528196981731524 0.9825898628210461
0.44499602859412224 0.9831739370384899
0.47478157267672744 0.9839141296979137
0.5144956314535345 0.9852859134828329
0.5442811755361397 0.9865931426633345
0.5839952343129466 0.988694711459381
0.613780778395552 0.9905326630648184
0.643566322478157 0.9925898063731295
0.6832803812549643 0.9956669499434448
0.7130659253375695 0.9982213549755794
0.7527799841143764 1.0019510159554317
0.7825655281969818 1.0049884400482492
0.8123510722795868 1.0082299553670881
0.8520651310563939 1.0128674542818514
0.881850675138999 1.0165812718960645
0.9215647339158062 1.0218467878732935
0.9513502779984114 1.0260300455282205
0.9910643367752183 1.0319411218831211


==> heat_f2_theta_e.dat <==
0.008141382049245416 -3.5954722300305195
0.037926926131850655 -3.2899263839521247
0.0677124702144559 -2.9866144696292833
0.10742652899126286 -2.7885698859180286
0.1372120730738681 -2.6959364576494758
0.17692613185067513 -2.608969819708021
0.20671167593328035 -2.5609360092625932
0.2364972200158856 -2.523039618098422
0.2762112787926925 -2.484246678755904
0.3059968228752978 -2.4620348483493673
0.34571088165210473 -2.4397828665133146
0.37549642573471004 -2.427799953618208
0.40528196981731524 -2.419369418582223
0.44499602859412224 -2.413163210715678
0.47478157267672744 -2.412050049418572
0.5144956314535345 -2.4151155741168786
0.5442811755361397 -2.420812285621932
0.5839952343129466 -2.433061652795847
0.613780778395552 -2.4459288377949857
0.643566322478157 -2.4622107785454133
0.6832803812549643 -2.489843146434986
0.7130659253375695 -2.5156618940183577
0.7527799841143764 -2.5582775118758274
0.7825655281969818 -2.5977959610784174
0.8123510722795868 -2.645600213486551
0.8520651310563939 -2.726822300975762
0.881850675138999 -2.80677044699407
0.9215647339158062 -2.956633169568484
0.9513502779984114 -3.1286128793282972
0.9910643367752183 -3.9100479374176866


==> heat_f2_theta_v.dat <==
0.008141382049245416 1.003442877980998
0.037926926131850655 1.0103861866461477
0.0677124702144559 1.0169301400581658
0.10742652899126286 1.0247355980104838
0.1372120730738681 1.030021939622283
0.17692613185067513 1.0364449930107817
0.20671167593328035 1.0408608916070272
0.2364972200158856 1.0449787157369368
0.2762112787926925 1.0500622309572094
0.3059968228752978 1.0536045572869501
0.34571088165210473 1.0580091054069438
0.37549642573471004 1.0610972177981124
0.40528196981731524 1.0640179444374724
0.44499602859412224 1.0676744213037834
0.47478157267672744 1.0702529977319761
0.5144956314535345 1.0734911148454467
0.5442811755361397 1.0757805629928883
0.5839952343129466 1.078661512916167
0.613780778395552 1.0807017813914521
0.643566322478157 1.0826451356912605
0.6832803812549643 1.085094239155247
0.7130659253375695 1.0868304144815746
0.7527799841143764 1.089018822061869
0.7825655281969818 1.0905699795149872
0.8123510722795868 1.092047539714246
0.8520651310563939 1.093908306787896
0.881850675138999 1.0952253080517265
0.9215647339158062 1.0968808707352895
0.9513502779984114 1.0980562956661852
0.9910643367752183 1.0994263994253324


==> heat_f30_rho_e.dat <==
0.008141382049245416 -3.659489829801965
0.037926926131850655 -3.515600156313432
0.0677124702144559 -3.5772689150239123
0.10742652899126286 -3.6369881832622286
0.1372120730738681 -3.6833028761692193
0.17692613185067513 -3.746544110811921
0.20671167593328035 -3.7956884019712804
0.2364972200158856 -3.8468700567837613
0.2762112787926925 -3.9193633266529404
0.3059968228752978 -3.9779731358897354
0.34571088165210473 -4.0639169183566235
0.37549642573471004 -4.136366718276784
0.40528196981731524 -4.218460549475342
0.44499602859412224 -4.3504153741757525
0.47478157267672744 -4.47677173165787
0.5144956314535345 -4.7198620480175535
0.5442811755361397 -5.054697118004622
0.5839952343129466 -5.368785202740155
0.613780778395552 -4.862631192422068
0.643566322478157 -4.640677395104043
0.6832803812549643 -4.460044900646109
0.7130659253375695 -4.364091401906785
0.7527799841143764 -4.26488973452673
0.7825655281969818 -4.2046157974535605
0.8123510722795868 -4.1528825523066
0.8520651310563939 -4.093879284432626
0.881850675138999 -4.055989837823518
0.9215647339158062 -4.012985905418044
0.9513502779984114 -3.979240011528257
0.9910643367752183 -4.040833629323832


==> heat_f30_rho_v.dat <==
0.008141382049245416 1.011198529198453
0.037926926131850655 1.0058920453546212
0.0677124702144559 1.0013123499051932
0.10742652899126286 0.9963174501509842
0.1372120730738681 0.9932633022847565
0.17692613185067513 0.9899751554502272
0.20671167593328035 0.9880254964179316
0.2364972200158856 0.9864703620294307
0.2762112787926925 0.9849517773623649
0.3059968228752978 0.9841933041796418
0.34571088165210473 0.9836469468319656
0.37549642573471004 0.9835623251719879
0.40528196981731524 0.9837395332749627
0.44499602859412224 0.9843613188857662
0.47478157267672744 0.9851029627811432
0.5144956314535345 0.9864418678795878
0.5442811755361397 0.9876988099907043
0.5839952343129466 0.9896996514153626
0.613780778395552 0.9914370093610352
0.643566322478157 0.9933721823740655
0.6832803812549643 0.9962534624473233
0.7130659253375695 0.9986359743306567
0.7527799841143764 1.0021029019455032
0.7825655281969818 1.0049179000946675
0.8123510722795868 1.0079149965812706
0.8520651310563939 1.0121919231846794
0.881850675138999 1.015608895617469
0.9215647339158062 1.0204425952948164
0.9513502779984114 1.0242740594067423
0.9910643367752183 1.0296827724336954


==> heat_f30_theta_e.dat <==
0.008141382049245416 -5.23775570306623
0.037926926131850655 -3.561571685592208
0.0677124702144559 -3.6146776047646787
0.10742652899126286 -3.681005846379371
0.1372120730738681 -3.731253009727506
0.17692613185067513 -3.802207474605477
0.20671167593328035 -3.859392673235971
0.2364972200158856 -3.9210717160225244
0.2762112787926925 -4.012687389894613
0.3059968228752978 -4.091086562289134
0.34571088165210473 -4.215010200491974
0.37549642573471004 -4.330612945860771
0.40528196981731524 -4.47988053840177
0.44499602859412224 -4.7975058371480195
0.47478157267672744 -5.432856488453837
0.5144956314535345 -4.925558396293206
0.5442811755361397 -4.638123958521665
0.5839952343129466 -4.429369995454998
0.613780778395552 -4.324190579506243
0.643566322478157 -4.242329766998591
0.6832803812549643 -4.156049218640529
0.7130659253375695 -4.1030742162371
0.7527799841143764 -4.043496903453536
0.7825655281969818 -4.005160836888066
0.8123510722795868 -3.9711432000902596
0.8520651310563939 -3.9312594673402406
0.881850675138999 -3.9052872574504396
0.9215647339158062 -3.8761759515668537
0.9513502779984114 -3.8345990846402658
0.9910643367752183 -4.403229265103045


==> heat_f30_theta_v.dat <==
0.008141382049245416 1.003183272639645
0.037926926131850655 1.009598810388146
0.0677124702144559 1.0156559976269084
0.10742652899126286 1.022899992273368
0.1372120730738681 1.027822248473788
0.17692613185067513 1.0338267686450566
0.20671167593328035 1.0379743609406473
0.2364972200158856 1.0418598966768513
0.2762112787926925 1.046686020194053
0.3059968228752978 1.0500723168867079
0.34571088165210473 1.0543155568720004
0.37549642573471004 1.0573162889985768
0.40528196981731524 1.060177404016903
0.44499602859412224 1.063796263038331
0.47478157267672744 1.066377176549083
0.5144956314535345 1.0696580901124122
0.5442811755361397 1.07200878113218
0.5839952343129466 1.075009468155243
0.613780778395552 1.0771676335982976
0.643566322478157 1.079252609122948
0.6832803812549643 1.0819269489837124
0.7130659253375695 1.0838590182597225
0.7527799841143764 1.086344117601583
0.7825655281969818 1.0881441315959552
0.8123510722795868 1.0898928933235783
0.8520651310563939 1.0921496944619138
0.881850675138999 1.0937893001775005
0.9215647339158062 1.0959088507024992
0.9513502779984114 1.0974589666813332
0.9910643367752183 1.0993429019232221


==> heat_f3_rho_e.dat <==
0.008141382049245416 -3.659494897713336
0.037926926131850655 -3.515603434569416
0.0677124702144559 -3.577271026187403
0.10742652899126286 -3.6369891111884205
0.1372120730738681 -3.683302978905809
0.17692613185067513 -3.746543077561967
0.20671167593328035 -3.7956864631621623
0.2364972200158856 -3.8468671382210755
0.2762112787926925 -3.919358935647336
0.3059968228752978 -3.9779674641788505
0.34571088165210473 -4.063909185840415
0.37549642573471004 -4.136357039197551
0.40528196981731524 -4.218448372939266
0.44499602859412224 -4.350398331504415
0.47478157267672744 -4.476748691364996
0.5144956314535345 -4.7198217914143035
0.5442811755361397 -5.054611129347116
0.5839952343129466 -5.368957380000382
0.613780778395552 -4.862683208792133
0.643566322478157 -4.640707393672706
0.6832803812549643 -4.460063445489496
0.7130659253375695 -4.364105418965897
0.7527799841143764 -4.264899875136299
0.7825655281969818 -4.204623870877079
0.8123510722795868 -4.152888937789771
0.8520651310563939 -4.093883639094982
0.881850675138999 -4.055992647305206
0.9215647339158062 -4.012985628841356
0.9513502779984114 -3.9792374278486573
0.9910643367752183 -4.040805828530875


==> heat_f3_rho_v.dat <==
0.008141382049245416 1.0111985266425032
0.037926926131850655 1.0058920430518183
0.0677124702144559 1.001312348618522
0.10742652899126286 0.996317449658105
0.1372120730738681 0.9932633022357066
0.17692613185067513 0.9899751558766864
0.20671167593328035 0.9880254971325321
0.2364972200158856 0.9864703629855589
0.2762112787926925 0.9849517785797236
0.3059968228752978 0.9841933055535556
0.34571088165210473 0.9836469483687873
0.37549642573471004 0.9835623268001134
0.40528196981731524 0.9837395349704127
0.44499602859412224 0.9843613206370095
0.47478157267672744 0.9851029645510218
0.5144956314535345 0.9864418696464834
0.5442811755361397 0.9876988117365374
0.5839952343129466 0.9896996531109501
0.613780778395552 0.9914370110042658
0.643566322478157 0.9933721839539446
0.6832803812549643 0.9962534639277424
0.7130659253375695 0.9986359757262991
0.7527799841143764 1.0021029032142792
0.7825655281969818 1.00491790125519
0.8123510722795868 1.0079149976152781
0.8520651310563939 1.0121919239924513
0.881850675138999 1.0156088961861263
0.9215647339158062 1.0204425952330083
0.9513502779984114 1.0242740587826977
0.9910643367752183 1.0296827666065864


==> heat_f3_theta_e.dat <==
0.008141382049245416 -5.238071135009074
0.037926926131850655 -3.5615824887869745
0.0677124702144559 -3.6146893658051393
0.10742652899126286 -3.681018635422581
0.1372120730738681 -3.7312663362658247
0.17692613185067513 -3.802221849898678
0.20671167593328035 -3.859408141096404
0.2364972200158856 -3.9210886357305377
0.2762112787926925 -4.012707055386208
0.3059968228752978 -4.091109226387662
0.34571088165210473 -4.215039098286686
0.37549642573471004 -4.330649728023671
0.40528196981731524 -4.479931423744883
0.44499602859412224 -4.797609817802386
0.47478157267672744 -5.433302880860035
0.5144956314535345 -4.925419792593391
0.5442811755361397 -4.638052120472067
0.5839952343129466 -4.429325035538491
0.613780778395552 -4.324154837480308
0.643566322478157 -4.242299707966254
0.6832803812549643 -4.156023986790229
0.7130659253375695 -4.10305143967403
0.7527799841143764 -4.043476474011343
0.7825655281969818 -4.005141689311999
0.8123510722795868 -3.9711250142818355
0.8520651310563939 -3.9312420740266543
0.881850675138999 -3.9052702003681565
0.9215647339158062 -3.876155952788221
0.9513502779984114 -3.8345777563669783
0.9910643367752183 -4.403210963158788


==> heat_f3_theta_v.dat <==
0.008141382049245416 1.0031832768392452
0.037926926131850655 1.0095988172145314
0.0677124702144559 1.0156560042031528
0.10742652899126286 1.0228999984115745
0.1372120730738681 1.0278222541711441
0.17692613185067513 1.0338267738644225
0.20671167593328035 1.0379743658638252
0.2364972200158856 1.041859901349126
0.2762112787926925 1.0466860245917295
0.3059968228752978 1.0500723211178367
0.34571088165210473 1.0543155609276063
0.37549642573471004 1.057316292954261
0.40528196981731524 1.0601774078975346
0.44499602859412224 1.063796266854349
0.47478157267672744 1.0663771803409476
0.5144956314535345 1.06965809390121
0.5442811755361397 1.0720087849382973
0.5839952343129466 1.0750094720073085
0.613780778395552 1.0771676374997126
0.643566322478157 1.0792526130845965
0.6832803812549643 1.0819269530399949
0.7130659253375695 1.083859022396299
0.7527799841143764 1.086344121857425
0.7825655281969818 1.0881441359528616
0.8123510722795868 1.0898928977987963
0.8520651310563939 1.0921496991537976
0.881850675138999 1.0937893050622434
0.9215647339158062 1.0959088568267534
0.9513502779984114 1.0974589738689178
0.9910643367752183 1.0993429035885234


==> pois_dtheta=0.1_f1_rho.dat <==
0.0033333333333333335 1.4490679474743295
0.03666666666666667 1.3391559675702918
0.07 1.2593846114680407
0.10333333333333333 1.2009335994249692
0.13666666666666666 1.1575711349628237
0.17 1.1249926045589043
0.20333333333333334 1.100135271420176
0.23666666666666666 1.0807521811655014
0.27666666666666667 1.062340908900039
0.31 1.0494937848964605
0.3433333333333333 1.0378025560443547
0.37666666666666665 1.0264434986014315
0.41 1.0147790929337808
0.44333333333333336 1.0023500762067996
0.4766666666666667 0.9888731573241526
0.5166666666666667 0.9711746264382513
0.55 0.9552384071736418
0.5833333333333334 0.9384679761174273
0.6166666666666667 0.9212291221062637
0.65 0.9039923079369999
0.6833333333333333 0.8873096373994217
0.7166666666666667 0.8717971906712139
0.7566666666666667 0.855677889537756
0.79 0.8451977815917413
0.8233333333333334 0.8383027607084873
0.8566666666666667 0.8360026686332647
0.89 0.8395757639361171
0.9233333333333333 0.8507385987849683
0.9566666666666667 0.8719483422758461
0.9966666666666667 0.915169592612226


==> pois_dtheta=0.1_f1_theta.dat <==
0.0033333333333333335 1.0099697317279988
0.03666666666666667 1.0750778694008425
0.07 1.1280009698168252
0.10333333333333333 1.1676706688857463
0.13666666666666666 1.1961701598315504
0.17 1.2156207310542106
0.20333333333333334 1.2279382813963962
0.23666666666666666 1.2348438730505897
0.27666666666666667 1.2381073041857917
0.31 1.2381822411862737
0.3433333333333333 1.2370545152139496
0.37666666666666665 1.2356669873238302
0.41 1.2347877111801469
0.44333333333333336 1.235007502289249
0.4766666666666667 1.236736536043227
0.5166666666666667 1.2411077329806481
0.55 1.246684889121975
0.5833333333333334 1.2538250531704491
0.6166666666666667 1.2621425323360431
0.65 1.2710599111618368
0.6833333333333333 1.279810806428849
0.7166666666666667 1.2874438464995475
0.7566666666666667 1.2935217854668153
0.79 1.294462374719877
0.8233333333333334 1.2900418230432698
0.8566666666666667 1.2785641203774334
0.89 1.2581421331588232
0.9233333333333333 1.226735962840463
0.9566666666666667 1.1822239254030684
0.9966666666666667 1.110796726378303


==> pois_dtheta=0.1_f1_u.dat <==
0.0033333333333333335 0.023244178573577585
0.03666666666666667 0.21197708186356043
0.07 0.39066438175232293
0.10333333333333333 0.5546096119490308
0.13666666666666666 0.70427689483768
0.17 0.8401164028578467
0.20333333333333334 0.9624030957698619
0.23666666666666666 1.0713457914802187
0.27666666666666667 1.1846453992682378
0.31 1.26461684728559
0.3433333333333333 1.3314947869146112
0.37666666666666665 1.385286264278025
0.41 1.4259831636285984
0.44333333333333336 1.4535711801973419
0.4766666666666667 1.4680378498427877
0.5166666666666667 1.4680737519295672
0.55 1.4536820552708754
0.5833333333333334 1.4262143567484526
0.6166666666666667 1.3857236309365535
0.65 1.3322807422718648
0.6833333333333333 1.2659700652022883
0.7166666666666667 1.1868825271632604
0.7566666666666667 1.0752350136366007
0.79 0.9683266602355438
0.8233333333333334 0.8488496281682388
0.8566666666666667 0.7167862971898077
0.89 0.5720509223738406
0.9233333333333333 0.41451549197803544
0.9566666666666667 0.243576187639641
0.9966666666666667 0.02495560305680487


==> pois_dtheta=0.1_f2_rho.dat <==
0.0033333333333333335 1.5318980802605753
0.03666666666666667 1.3982442338535996
0.07 1.301669507422704
0.10333333333333333 1.2303628047517414
0.13666666666666666 1.176429325235045
0.17 1.1346318996689588
0.20333333333333334 1.101387270860782
0.23666666666666666 1.0741927977985948
0.27666666666666667 1.0470570722728054
0.31 1.0275258479860574
0.3433333333333333 1.0098110071318211
0.37666666666666665 0.9932581112398315
0.41 0.9774183906436364
0.44333333333333336 0.9620146118232847
0.4766666666666667 0.9469146453823798
0.5166666666666667 0.9291901161743423
0.55 0.9148699723919953
0.5833333333333334 0.9011632858656919
0.6166666666666667 0.8883347946185308
0.65 0.8767093674741159
0.6833333333333333 0.866668381159043
0.7166666666666667 0.8586533388545257
0.7566666666666667 0.8524406729532741
0.79 0.8508365092291094
0.8233333333333334 0.8533164626619043
0.8566666666666667 0.8609025976833022
0.89 0.8749735377732649
0.9233333333333333 0.8974624944836004
0.9566666666666667 0.9311955656526689
0.9966666666666667 0.9914882501994515


==> pois_dtheta=0.1_f2_rho_e.dat <==
0.0033333333333333335 -1.5013873410920484
0.03666666666666667 -1.805325674453175
0.07 -2.115743303902162
0.10333333333333333 -2.5410306656160833
0.13666666666666666 -3.5538898271141
0.17 -2.6176407620890254
0.20333333333333334 -2.420528423363914
0.23666666666666666 -2.3398180019641712
0.27 -2.314634139450648
0.30333333333333334 -2.3268146374839023
0.33666666666666667 -2.3722911606024786
0.37 -2.4549488633637524
0.4033333333333333 -2.588075946196405
0.43666666666666665 -2.8122745940264116
0.47 -3.3387708429041276
0.5033333333333333 -3.225896120236139
0.5366666666666666 -2.8091192279484045
0.57 -2.6270555221475362
0.6033333333333334 -2.5264088786834074
0.6366666666666667 -2.473277624670138
0.67 -2.4560377158388826
0.7033333333333334 -2.472778838543264
0.7366666666666667 -2.5298873303531084
0.77 -2.649796444475644
0.8033333333333333 -2.9191189201346632
0.8366666666666667 -3.711597805488329
0.87 -2.6909724204561978
0.9033333333333333 -2.350821409096068
0.9366666666666666 -2.1131904808372792
0.97 -1.9117434822583412
0.9966666666666667 -1.8475205408335882


==> pois_dtheta=0.1_f2_theta.dat <==
0.0033333333333333335 1.011683757272392
0.03666666666666667 1.0899628320339827
0.07 1.1556676001589636
0.10333333333333333 1.207376518865202
0.13666666666666666 1.2474304888735714
0.17 1.2781393315409517
0.20333333333333334 1.30151469969799
0.23666666666666666 1.3192924200846163
0.27666666666666667 1.3352697648388654
0.31 1.3455190516313904
0.3433333333333333 1.3539999119300572
0.37666666666666665 1.361445462564756
0.41 1.3683907289828254
0.44333333333333336 1.3751831691904055
0.4766666666666667 1.3819932788348686
0.5166666666666667 1.3901825064408253
0.55 1.3968230808378446
0.5833333333333334 1.4029518358125095
0.6166666666666667 1.4081002213186222
0.65 1.4116687814523936
0.6833333333333333 1.4129330738473596
0.7166666666666667 1.411047910195838
0.7566666666666667 1.4032636806605687
0.79 1.3908919778924618
0.8233333333333334 1.3718677666437942
0.8566666666666667 1.344840450036091
0.89 1.3083196773903
0.9233333333333333 1.2607313396444733
0.9566666666666667 1.200533679172232
0.9966666666666667 1.112353222418699


==> pois_dtheta=0.1_f2_theta_e.dat <==
0.0033333333333333335 -2.803062249988197
0.03666666666666667 -2.0256187549250857
0.07 -1.8485566035653522
0.10333333333333333 -1.7578691806224191
0.13666666666666666 -1.7037844466983052
0.17 -1.6728318198171275
0.20333333333333334 -1.6592525738983492
0.23666666666666666 -1.6603979250751424
0.27 -1.675482973096788
0.30333333333333334 -1.7039463781443644
0.33666666666666667 -1.7473187280688567
0.37 -1.8077322313493618
0.4033333333333333 -1.889491462773953
0.43666666666666665 -2.0015775725331446
0.47 -2.162244116948355
0.5033333333333333 -2.427338376399
0.5366666666666666 -3.198311558126503
0.57 -2.6328797455268225
0.6033333333333334 -2.2955043451381822
0.6366666666666667 -2.1246746810313017
0.67 -2.0197556918903796
0.7033333333333334 -1.9519868301570058
0.7366666666666667 -1.910467513419774
0.77 -1.890671010967578
0.8033333333333333 -1.890906391211648
0.8366666666666667 -1.9133091000349731
0.87 -1.962961570499208
0.9033333333333333 -2.0544645901235117
0.9366666666666666 -2.2276083210192006
0.97 -2.8222426920946355
0.9966666666666667 -2.3965067703591583


==> pois_dtheta=0.1_f2_u.dat <==
0.0033333333333333335 0.024223089139958243
0.03666666666666667 0.2217898775701142
0.07 0.4065536037701432
0.10333333333333333 0.5739434493702975
0.13666666666666666 0.7248463982674073
0.17 0.8600500992452208
0.20333333333333334 0.9801087100265324
0.23666666666666666 1.085482712896044
0.27666666666666667 1.193061022081841
0.31 1.2673317010404055
0.3433333333333333 1.3279037216589695
0.37666666666666665 1.375012664515541
0.41 1.4088790210564457
0.44333333333333336 1.429714092260782
0.4766666666666667 1.4377233142055355
0.5166666666666667 1.4306874547066286
0.55 1.4111827626673974
0.5833333333333334 1.3794805990673535
0.6166666666666667 1.3357635645538075
0.65 1.2802025280536904
0.6833333333333333 1.2129523099029256
0.7166666666666667 1.1341466154428055
0.7566666666666667 1.0244743239585632
0.79 0.9205737973514029
0.8233333333333334 0.8053262956959063
0.8566666666666667 0.6786943855101824
0.89 0.5405804772072366
0.9233333333333333 0.39086950102790974
0.9566666666666667 0.2289667999987558
0.9966666666666667 0.022939624309402856


==> pois_dtheta=0.1_f2_u_e.dat <==
0.0033333333333333335 -2.55778855101791
0.03666666666666667 -2.507501882542745
0.07 -2.5396440514030676
0.10333333333333333 -2.593536359267364
0.13666666666666666 -2.6506055624775073
0.17 -2.7155916572011116
0.20333333333333334 -2.7819137325449073
0.23666666666666666 -2.845488658194183
0.27 -2.9062285485680586
0.30333333333333334 -2.947329536702376
0.33666666666666667 -2.972211149601744
0.37 -2.9777217243083203
0.4033333333333333 -2.960566562861357
0.43666666666666665 -2.931675899887409
0.47 -2.902326177973927
0.5033333333333333 -2.8701454309091172
0.5366666666666666 -2.841295125811951
0.57 -2.824851464333742
0.6033333333333334 -2.815574984085508
0.6366666666666667 -2.8175751629067425
0.67 -2.834477156071277
0.7033333333333334 -2.8657755878909636
0.7366666666666667 -2.917684887335301
0.77 -2.9935067821136787
0.8033333333333333 -3.103372096767355
0.8366666666666667 -3.2708334963953187
0.87 -3.55527970050354
0.9033333333333333 -4.294718263599934
0.9366666666666666 -5.573724451278017
0.97 -3.0964084333634894
0.9966666666666667 -2.340566419067512


==> pois_dtheta=0.1_f30_rho.dat <==
0.0033333333333333335 1.5330199218144183
0.03666666666666667 1.3926777683352605
0.07 1.2921594895649937
0.10333333333333333 1.2185395656354971
0.13666666666666666 1.1633608275301994
0.17 1.1210795926185775
0.20333333333333334 1.0879436628913701
0.23666666666666666 1.0613521839344084
0.27666666666666667 1.0354965933599052
0.31 1.017426884248532
0.3433333333333333 1.0014682783516282
0.37666666666666665 0.986899895394779
0.41 0.9731999061575266
0.44333333333333336 0.9600134611764821
0.4766666666666667 0.947129950451691
0.5166666666666667 0.9319590164011572
0.55 0.9196009106264637
0.5833333333333334 0.9076478366707497
0.6166666666666667 0.8963246726921287
0.65 0.8859300708134022
0.6833333333333333 0.8768314832604098
0.7166666666666667 0.8694661404450047
0.7566666666666667 0.8636492667242726
0.79 0.8620582447204892
0.8233333333333334 0.8642603465927214
0.8566666666666667 0.8712603836183327
0.89 0.8843937956674222
0.9233333333333333 0.9055021511125102
0.9566666666666667 0.9372325551260702
0.9966666666666667 0.9938765184432697


==> pois_dtheta=0.1_f30_rho_e.dat <==
0.0033333333333333335 -1.5171252994332507
0.03666666666666667 -1.6732089489586655
0.07 -1.7652167941919292
0.10333333333333333 -1.8326698326450432
0.13666666666666666 -1.8931575558674192
0.17 -1.9530989276300699
0.20333333333333334 -2.0156375649458
0.23666666666666666 -2.0826091937026074
0.27 -2.1570012814755395
0.30333333333333334 -2.2437394211862003
0.33666666666666667 -2.3495840392765293
0.37 -2.4865124461124273
0.4033333333333333 -2.6833267218476946
0.43666666666666665 -3.0427231959768535
0.47 -3.6305026051380924
0.5033333333333333 -2.8719826556674937
0.5366666666666666 -2.6168174315437356
0.57 -2.4620798859439548
0.6033333333333334 -2.3522453014708637
0.6366666666666667 -2.2676472896246294
0.67 -2.1991415213042274
0.7033333333333334 -2.1413910596875163
0.7366666666666667 -2.090939961854398
0.77 -2.045344085498892
0.8033333333333333 -2.002556426446684
0.8366666666666667 -1.960888546168445
0.87 -1.9184528660027524
0.9033333333333333 -1.8734003975163804
0.9366666666666666 -1.8231854270453467
0.97 -1.7639150185340742
0.9966666666666667 -1.7800353458745468


==> pois_dtheta=0.1_f30_theta.dat <==
0.0033333333333333335 1.0124155582397865
0.03666666666666667 1.0957705863440124
0.07 1.165857036950935
0.10333333333333333 1.2210160703604345
0.13666666666666666 1.263622265657395
0.17 1.2960314833695057
0.20333333333333334 1.320300233855565
0.23666666666666666 1.3382111775107135
0.27666666666666667 1.353422109280018
0.31 1.3623383161489588
0.3433333333333333 1.368937597545023
0.37666666666666665 1.3740418356783966
0.41 1.378283811942978
0.44333333333333336 1.3821153523512313
0.4766666666666667 1.3858150684162949
0.5166666666666667 1.3902274532203813
0.55 1.3938077998777572
0.5833333333333334 1.3970620634744684
0.6166666666666667 1.3996131033220638
0.65 1.4009430748215492
0.6833333333333333 1.400398377565025
0.7166666666666667 1.3971936333636121
0.7566666666666667 1.3885405354344602
0.79 1.376085937729049
0.8233333333333334 1.3575949071230564
0.8566666666666667 1.3317428160093105
0.89 1.2970637390945332
0.9233333333333333 1.2520099360593793
0.9566666666666667 1.195065628630416
0.9966666666666667 1.1116433304440776


==> pois_dtheta=0.1_f30_theta_e.dat <==
0.0033333333333333335 -2.6372239027664577
0.03666666666666667 -2.4413617793547355
0.07 -2.3997937226294797
0.10333333333333333 -2.417490107355558
0.13666666666666666 -2.4451797222088025
0.17 -2.4751475397876894
0.20333333333333334 -2.5044881116470434
0.23666666666666666 -2.531826645384186
0.27 -2.5582549134376795
0.30333333333333334 -2.578443586282136
0.33666666666666667 -2.59530991174018
0.37 -2.6068780997428407
0.4033333333333333 -2.6126411181594276
0.43666666666666665 -2.615480028160587
0.47 -2.6140254829576857
0.5033333333333333 -2.6127487154170175
0.5366666666666666 -2.61234696608618
0.57 -2.61268438759828
0.6033333333333334 -2.6156696086396733
0.6366666666666667 -2.6246030629575583
0.67 -2.636119994578901
0.7033333333333334 -2.6537289865393254
0.7366666666666667 -2.677619961526117
0.77 -2.7064599085575307
0.8033333333333333 -2.741690460137465
0.8366666666666667 -2.7767665092231715
0.87 -2.8091893463371873
0.9033333333333333 -2.8234490417355853
0.9366666666666666 -2.8041399947084233
0.97 -2.6258474356490424
0.9966666666666667 -2.4810479800896097


==> pois_dtheta=0.1_f30_u.dat <==
0.0033333333333333335 0.02412741682021717
0.03666666666666667 0.22081244450030518
0.07 0.4047409717728959
0.10333333333333333 0.5714235753140751
0.13666666666666666 0.7217769311472172
0.17 0.8566050048550795
0.20333333333333334 0.976468844407538
0.23666666666666666 1.0818269247904082
0.27666666666666667 1.1896103416250905
0.31 1.264222305052798
0.3433333333333333 1.3252700429963995
0.37666666666666665 1.372965844583888
0.41 1.4075038248577638
0.44333333333333336 1.4290668107201996
0.4766666666666667 1.43783070783776
0.5166666666666667 1.4316942687617915
0.55 1.4129006776742155
0.5833333333333334 1.3818467050279357
0.6166666666666667 1.3386916140233205
0.65 1.283586255024007
0.6833333333333333 1.2166690931211048
0.7166666666666667 1.1380613171561058
0.7566666666666667 1.0284362674532448
0.79 0.924411407920749
0.8233333333333334 0.8088902564846142
0.8566666666666667 0.6818389896850131
0.89 0.5431679548758347
0.9233333333333333 0.3927760117550477
0.9566666666666667 0.23008353107010115
0.9966666666666667 0.023032309104436863


==> pois_dtheta=0.1_f30_u_e.dat <==
0.0033333333333333335 -2.5730633026704006
0.03666666666666667 -2.3887488855084595
0.07 -2.32799194615842
0.10333333333333333 -2.2950413246716552
0.13666666666666666 -2.275308975157628
0.17 -2.2700261069513146
0.20333333333333334 -2.2763673957856865
0.23666666666666666 -2.2938734643934846
0.27 -2.324039913357537
0.30333333333333334 -2.3647151076886854
0.33666666666666667 -2.4196920745648796
0.37 -2.491538483174092
0.4033333333333333 -2.5833584010739195
0.43666666666666665 -2.706343817205226
0.47 -2.8872420086546993
0.5033333333333333 -3.1951939942480028
0.5366666666666666 -5.818261722314361
0.57 -3.2081731131889093
0.6033333333333334 -2.9259441311653003
0.6366666666666667 -2.771264398516573
0.67 -2.670555916545103
0.7033333333333334 -2.6037597909588026
0.7366666666666667 -2.559702405020201
0.77 -2.535349002802993
0.8033333333333333 -2.5290316634340244
0.8366666666666667 -2.54096243707485
0.87 -2.575148352886325
0.9033333333333333 -2.6425018885500267
0.9366666666666666 -2.7958640552732033
0.97 -2.8025887131468123
0.9966666666666667 -2.331836962969584


==> pois_dtheta=0.1_f3_rho.dat <==
0.0033333333333333335 1.533017874344519
0.03666666666666667 1.3926761658223135
0.07 1.2921583045276277
0.10333333333333333 1.2185387033799844
0.13666666666666666 1.1633602215553298
0.17 1.1210792087974033
0.20333333333333334 1.0879434793812768
0.23666666666666666 1.0613521820947078
0.27666666666666667 1.0354967889091922
0.31 1.017427227750804
0.3433333333333333 1.0014687538977467
0.37666666666666665 0.9869004855942289
0.41 0.973200591868991
0.44333333333333336 0.9600142215718357
0.4766666666666667 0.9471307633234067
0.5166666666666667 0.9319598616932013
0.55 0.9196017571297094
0.5833333333333334 0.9076486612107773
0.6166666666666667 0.8963254528001152
0.65 0.8859307849459289
0.6833333333333333 0.8768321107615432
0.7166666666666667 0.8694666611999569
0.7566666666666667 0.8636496325363935
0.79 0.8620584571787516
0.8233333333333334 0.8642603800040767
0.8566666666666667 0.8712602059475683
0.89 0.8843933618150135
0.9233333333333333 0.905501398449687
0.9566666666666667 0.9372313928471447
0.9966666666666667 0.9938746291676566


==> pois_dtheta=0.1_f3_rho_e.dat <==
0.0033333333333333335 -1.5170960503329471
0.03666666666666667 -1.6731761561654308
0.07 -1.7651868220235425
0.10333333333333333 -1.832644359803904
0.13666666666666666 -1.893136978671507
0.17 -1.9530839651120195
0.20333333333333334 -2.015629303088273
0.23666666666666666 -2.082609097066237
0.27 -2.1570115131667484
0.30333333333333334 -2.2437634123266257
0.33666666666666667 -2.3496277989966377
0.37 -2.486588173793291
0.4033333333333333 -2.6834667136419244
0.43666666666666665 -3.043081392024559
0.47 -3.629013558601664
0.5033333333333333 -2.871711637966009
0.5366666666666666 -2.616664905180795
0.57 -2.461974676720673
0.6033333333333334 -2.352167073369484
0.6366666666666667 -2.2675875288223057
0.67 -2.1990958702981316
0.7033333333333334 -2.14135702938377
0.7366666666666667 -2.090916025117655
0.77 -2.0453292694706318
0.8033333333333333 -2.002550118409788
0.8366666666666667 -1.9608903996202027
0.87 -1.9184627540079815
0.9033333333333333 -1.8734182736163196
0.9366666666666666 -1.823211559450181
0.97 -1.7639501336495889
0.9966666666666667 -1.7800847928462542


==> pois_dtheta=0.1_f3_theta.dat <==
0.0033333333333333335 1.0124155522351417
0.03666666666666667 1.0957703350901786
0.07 1.1658565152240838
0.10333333333333333 1.2210152666039975
0.13666666666666666 1.263621185009115
0.17 1.296030128456777
0.20333333333333334 1.3202986073549121
0.23666666666666666 1.3382092854052166
0.27666666666666667 1.3534199102237603
0.31 1.3623358742152627
0.3433333333333333 1.3689349278020932
0.37666666666666665 1.3740389563378779
0.41 1.3782807443917025
0.44333333333333336 1.382112121098124
0.4766666666666667 1.3858117009865532
0.5166666666666667 1.3902239627184612
0.55 1.3938042435314375
0.5833333333333334 1.3970584772459498
0.6166666666666667 1.3996095253878567
0.65 1.4009395454103863
0.6833333333333333 1.4003949388502686
0.7166666666666667 1.3971903294534571
0.7566666666666667 1.3885374543395952
0.79 1.3760830959344137
0.8233333333333334 1.3575923562647556
0.8566666666666667 1.331740611217494
0.89 1.2970619416176943
0.9233333333333333 1.2520086092900202
0.9566666666666667 1.1950648052811086
0.9966666666666667 1.1116432762725117


==> pois_dtheta=0.1_f3_theta_e.dat <==
0.0033333333333333335 -2.637225033853691
0.03666666666666667 -2.4413316323815812
0.07 -2.3997368382820827
0.10333333333333333 -2.4173988320607704
0.13666666666666666 -2.4450489296602926
0.17 -2.474971846437501
0.20333333333333334 -2.5042624728162868
0.23666666666666666 -2.5315471230363817
0.27 -2.55791754695508
0.30333333333333334 -2.578049816706565
0.33666666666666667 -2.594861074082969
0.37 -2.606379694069258
0.4033333333333333 -2.6121017916186675
0.43666666666666665 -2.6149069527961997
0.47 -2.613429014260138
0.5033333333333333 -2.612134066667158
0.5366666666666666 -2.6117187522404164
0.57 -2.6120477677083183
0.6033333333333334 -2.615027306715299
0.6366666666666667 -2.6239533040564846
0.67 -2.6354665956055467
0.7033333333333334 -2.653071415672903
0.7366666666666667 -2.676958715913158
0.77 -2.7057995377178528
0.8033333333333333 -2.741036389574201
0.8366666666666667 -2.776138505839856
0.87 -2.808616021168819
0.9033333333333333 -2.822980373639067
0.9366666666666666 -2.8038285772418328
0.97 -2.625750567128052
0.9966666666666667 -2.4810551021760774


==> pois_dtheta=0.1_f3_u.dat <==
0.0033333333333333335 0.024126474020965676
0.03666666666666667 0.22081139979464218
0.07 0.4047400249400903
0.10333333333333333 0.5714227420043547
0.13666666666666666 0.721776226932079
0.17 0.8566044437733551
0.20333333333333334 0.9764684302401957
0.23666666666666666 1.0818266592819543
0.27666666666666667 1.1896102551017613
0.31 1.264222366686688
0.3433333333333333 1.3252702499373643
0.37666666666666665 1.3729661923917045
0.41 1.4075043076507212
0.44333333333333336 1.429067421388786
0.4766666666666667 1.4378314383210082
0.5166666666666667 1.4316951314723982
0.55 1.412901640575236
0.5833333333333334 1.3818477590501337
0.6166666666666667 1.33869275047041
0.65 1.2835874659136504
0.6833333333333333 1.2166703715355156
0.7166666666666667 1.138062657626097
0.7566666666666667 1.028437677630058
0.79 0.9244128751789424
0.8233333333333334 0.8088917829864913
0.8566666666666667 0.6818405797508141
0.89 0.5431696131509998
0.9233333333333333 0.39277773993074033
0.9566666666666667 0.23008539174727125
0.9966666666666667 0.02303390697572854


==> pois_dtheta=0.1_f3_u_e.dat <==
0.0033333333333333335 -2.5732165325483702
0.03666666666666667 -2.388637847509796
0.07 -2.3279044466115866
0.10333333333333333 -2.2949699414093896
0.13666666666666666 -2.2752513290723635
0.17 -2.2699807322422143
0.20333333333333334 -2.27633340896308
0.23666666666666666 -2.29385078012456
0.27 -2.32402925614683
0.30333333333333334 -2.364718334205441
0.33666666666666667 -2.419712407886297
0.37 -2.491581592348934
0.4033333333333333 -2.5834343405452995
0.43666666666666665 -2.706473201548889
0.47 -2.8874789760780466
0.5033333333333333 -3.195752608060184
0.5366666666666666 -6.224965139423407
0.57 -3.207459237948345
0.6033333333333334 -2.925539850038899
0.6366666666666667 -2.7709613449568407
0.67 -2.670301304089008
0.7033333333333334 -2.603530297639692
0.7366666666666667 -2.5594856625227576
0.77 -2.53513559123851
0.8033333333333333 -2.5288130116286034
0.8366666666666667 -2.5407286350906113
0.87 -2.5748842180130485
0.9033333333333333 -2.642177069002072
0.9366666666666666 -2.7953732714452575
0.97 -2.8020829939817333
0.9966666666666667 -2.3316879964802597


==> pois_dtheta=0.1_fd_rho.dat <==
0.00111111 1.57563
0.0344444 1.42222
0.0677778 1.31528
0.103333 1.23324
0.136667 1.17615
0.172222 1.12965
0.205556 1.09555
0.241111 1.06629
0.274444 1.04359
0.31 1.02288
0.343333 1.0057
0.378889 0.988907
0.412222 0.974067
0.447778 0.958804
0.481111 0.944822
0.516667 0.930182
0.55 0.916766
0.585556 0.902951
0.618889 0.890705
0.654444 0.878738
0.687778 0.868935
0.723333 0.86049
0.756667 0.855002
0.792222 0.852452
0.825556 0.853966
0.861111 0.860881
0.894444 0.873738
0.93 0.89642
0.963333 0.929072
0.998889 0.981208


==> pois_dtheta=0.1_fd_theta.dat <==
0.00111111 1.0034
0.0344444 1.09406
0.0677778 1.16566
0.103333 1.22484
0.136667 1.26721
0.172222 1.30122
0.205556 1.32479
0.241111 1.34312
0.274444 1.35547
0.31 1.36495
0.343333 1.37146
0.378889 1.37681
0.412222 1.38098
0.447778 1.38504
0.481111 1.38874
0.516667 1.39267
0.55 1.39625
0.585556 1.39969
0.618889 1.40215
0.654444 1.40334
0.687778 1.40241
0.723333 1.3983
0.756667 1.39056
0.792222 1.37692
0.825556 1.35784
0.861111 1.32924
0.894444 1.29315
0.93 1.24291
0.963333 1.18289
0.998889 1.1028


==> pois_dtheta=0.1_fd_u.dat <==
0.00111111 0.00717494
0.0344444 0.211941
0.0677778 0.397694
0.103333 0.576493
0.136667 0.727082
0.172222 0.870425
0.205556 0.989222
0.241111 1.09984
0.274444 1.18884
0.31 1.26844
0.343333 1.32896
0.378889 1.37874
0.412222 1.41178
0.447778 1.43271
0.481111 1.43912
0.516667 1.43207
0.55 1.41265
0.585556 1.37846
0.618889 1.33396
0.654444 1.27341
0.687778 1.20453
0.723333 1.11828
0.756667 1.02557
0.792222 0.914109
0.825556 0.797864
0.861111 0.661312
0.894444 0.521429
0.93 0.359364
0.963333 0.195072
0.998889 0.00613945


==> pois_dtheta=0.7_f1_rho.dat <==
0.0033333333333333335 1.9632811642039212
0.03666666666666667 1.722006792807585
0.07 1.557557760521788
0.10333333333333333 1.4418697681882704
0.13666666666666666 1.3564849162272024
0.17 1.2907607657802482
0.20333333333333334 1.2381248529273694
0.23666666666666666 1.1942145970673956
0.27666666666666667 1.1488404832863197
0.31 1.1146803612218783
0.3433333333333333 1.0822877605297165
0.37666666666666665 1.050688824970105
0.41 1.0192749662174407
0.44333333333333336 0.987738160711087
0.4766666666666667 0.956014740102237
0.5166666666666667 0.9178888541967519
0.55 0.8863904117133284
0.5833333333333334 0.8555239892192081
0.6166666666666667 0.8256886471939198
0.65 0.7972866711586079
0.6833333333333333 0.7707021423166711
0.7166666666666667 0.7462908487166919
0.7566666666666667 0.7203262314113926
0.79 0.7018261788943452
0.8233333333333334 0.6865112885346236
0.8566666666666667 0.6747270200093614
0.89 0.6668906438067798
0.9233333333333333 0.6635503396246366
0.9566666666666667 0.6654530815439846
0.9966666666666667 0.6759123096432377


==> pois_dtheta=0.7_f1_theta.dat <==
0.0033333333333333335 0.7128765734992544
0.03666666666666667 0.7943619068545276
0.07 0.8626778596152979
0.10333333333333333 0.9162984958912207
0.13666666666666666 0.9585268674576704
0.17 0.9919795791107844
0.20333333333333334 1.0188589408135116
0.23666666666666666 1.0410655113005487
0.27666666666666667 1.0638469495053382
0.31 1.0812297182815254
0.3433333333333333 1.0983734595076027
0.37666666666666665 1.116185794016195
0.41 1.1353581134557205
0.44333333333333336 1.1563698872250643
0.4766666666666667 1.1794926335213904
0.5166666666666667 1.21010921917035
0.55 1.2378424354691466
0.5833333333333334 1.2672290381464069
0.6166666666666667 1.2977445931122276
0.65 1.3287036444849702
0.6833333333333333 1.359273159685014
0.7166666666666667 1.3884857541969144
0.7566666666666667 1.420207566188286
0.79 1.4424422588817998
0.8233333333333334 1.4594489998364328
0.8566666666666667 1.469802806515631
0.89 1.4719776150421233
0.9233333333333333 1.4643681425384982
0.9566666666666667 1.4453117037879615
0.9966666666666667 1.4066171690949745


==> pois_dtheta=0.7_f1_u.dat <==
0.0033333333333333335 0.026354892862827314
0.03666666666666667 0.23357416344855875
0.07 0.422807766982216
0.10333333333333333 0.5940424620146177
0.13666666666666666 0.7481302760423679
0.17 0.885982218163684
0.20333333333333334 1.0081999090936982
0.23666666666666666 1.1152460309486063
0.27666666666666667 1.2241877954793476
0.31 1.2990561861354668
0.3433333333333333 1.359716005073226
0.37666666666666665 1.4063838475407882
0.41 1.4392648805749895
0.44333333333333336 1.458564770287203
0.4766666666666667 1.4644986479505555
0.5166666666666667 1.4543017256807853
0.55 1.4316661965236177
0.5833333333333334 1.3964635163294212
0.6166666666666667 1.3489757352542915
0.65 1.289492794556016
0.6833333333333333 1.2183055921068555
0.7166666666666667 1.135698140747273
0.7566666666666667 1.0218713529450085
0.79 0.9150514101763074
0.8233333333333334 0.797573413483017
0.8566666666666667 0.6695943641749482
0.89 0.5312206997711983
0.9233333333333333 0.3825511675842342
0.9566666666666667 0.22340513191860414
0.9966666666666667 0.023509298403236463


==> pois_dtheta=0.7_f2_rho.dat <==
0.0033333333333333335 2.0836291421863926
0.03666666666666667 1.7968517612374069
0.07 1.6038597856695997
0.10333333333333333 1.468311888224693
0.13666666666666666 1.3675449859443722
0.17 1.2890462211349456
0.20333333333333334 1.2254064174345458
0.23666666666666666 1.1719263777426723
0.27666666666666667 1.116877790219311
0.31 1.0762563539050223
0.3433333333333333 1.0389956838759182
0.37666666666666665 1.0042424888683532
0.41 0.9714595557457139
0.44333333333333336 0.9403374602848659
0.4766666666666667 0.9107296870809375
0.5166666666666667 0.8771592570249888
0.55 0.8508752028932917
0.5833333333333334 0.8262355300565705
0.6166666666666667 0.8033708522643438
0.65 0.7824296468991511
0.6833333333333333 0.763573705568297
0.7166666666666667 0.7469788163763417
0.7566666666666667 0.7303264430969154
0.79 0.7194365652101666
0.8233333333333334 0.7115608108980184
0.8566666666666667 0.7070555457809902
0.89 0.7063852834599593
0.9233333333333333 0.7101831463012063
0.9566666666666667 0.7193249028776215
0.9966666666666667 0.738594995707122


==> pois_dtheta=0.7_f2_rho_e.dat <==
0.0033333333333333335 -1.1930006762551333
0.03666666666666667 -1.6300750259485284
0.07 -2.1372597033498093
0.10333333333333333 -2.7300463947059734
0.13666666666666666 -2.1447846572258173
0.17 -1.995841145754966
0.20333333333333334 -1.94057225179736
0.23666666666666666 -1.9289882722213325
0.27 -1.9461384224126292
0.30333333333333334 -1.9864152240467576
0.33666666666666667 -2.049386926233924
0.37 -2.1365545720671406
0.4033333333333333 -2.254529051736333
0.43666666666666665 -2.41816892514615
0.47 -2.6673655962975023
0.5033333333333333 -3.199904168845657
0.5366666666666666 -3.159901488047029
0.57 -2.7471943582159275
0.6033333333333334 -2.577663075528363
0.6366666666666667 -2.4874816699544633
0.67 -2.4403294160639364
0.7033333333333334 -2.4230247095879407
0.7366666666666667 -2.4303089426007696
0.77 -2.461681053890425
0.8033333333333333 -2.521347213011368
0.8366666666666667 -2.6216723549414915
0.87 -2.7996703681875257
0.9033333333333333 -3.235919167906416
0.9366666666666666 -3.182171033536992
0.97 -2.6758042922756253
0.9966666666666667 -2.5437864967492603


==> pois_dtheta=0.7_f2_theta.dat <==
0.0033333333333333335 0.7147157508442571
0.03666666666666667 0.8097498006814867
0.07 0.8915943898440246
0.10333333333333333 0.9582144171564928
0.13666666666666666 1.0132874285895743
0.17 1.0595636521702039
0.20333333333333334 1.099230123891318
0.23666666666666666 1.134071963579482
0.27666666666666667 1.1715462785655257
0.31 1.200492588571782
0.3433333333333333 1.2282841763054781
0.37666666666666665 1.255537008550021
0.41 1.2826573287739442
0.44333333333333336 1.309863326509465
0.4766666666666667 1.3372042976565044
0.5166666666666667 1.3700382943138747
0.55 1.3971272040183074
0.5833333333333334 1.4235667829668361
0.6166666666666667 1.4488675297409765
0.65 1.4724425624712358
0.6833333333333333 1.493615863622007
0.7166666666666667 1.511628788065181
0.7566666666666667 1.527889662716797
0.79 1.535900763469488
0.8233333333333334 1.5378144272377379
0.8566666666666667 1.5325616075251487
0.89 1.5189993973565996
0.9233333333333333 1.4959435247079318
0.9566666666666667 1.462198457970379
0.9966666666666667 1.4081057189440305


==> pois_dtheta=0.7_f2_theta_e.dat <==
0.0033333333333333335 -2.6286086913952436
0.03666666666666667 -1.8988993746747251
0.07 -1.7038042295637972
0.10333333333333333 -1.5919877114283192
0.13666666666666666 -1.5244367245952175
0.17 -1.4837774330061704
0.20333333333333334 -1.4616792245396166
0.23666666666666666 -1.4534815636673235
0.27 -1.4568984803368124
0.30333333333333334 -1.470432210293409
0.33666666666666667 -1.4934349368909072
0.37 -1.5257430414596098
0.4033333333333333 -1.56752537543101
0.43666666666666665 -1.6192574586996165
0.47 -1.6818981627649738
0.5033333333333333 -1.7572196882466145
0.5366666666666666 -1.8478840983286458
0.57 -1.9585251867394948
0.6033333333333334 -2.0968761542240197
0.6366666666666667 -2.279922497408465
0.67 -2.549984510193581
0.7033333333333334 -3.139485558251846
0.7366666666666667 -3.0110601979231735
0.77 -2.6457939491533002
0.8033333333333333 -2.5062953720919086
0.8366666666666667 -2.451701915851468
0.87 -2.4562039086347376
0.9033333333333333 -2.524083434618976
0.9366666666666666 -2.699070676577389
0.97 -3.900728723157789
0.9966666666666667 -2.574185641678017


==> pois_dtheta=0.7_f2_u.dat <==
0.0033333333333333335 0.02750128180022553
0.03666666666666667 0.2428023983145819
0.07 0.435955122659828
0.10333333333333333 0.607919190492794
0.13666666666666666 0.7602000616824506
0.17 0.894263703258847
0.20333333333333334 1.011151819015433
0.23666666666666666 1.1117034931008016
0.27666666666666667 1.2117919117298503
0.31 1.2787732270148082
0.3433333333333333 1.3314028095983015
0.37666666666666665 1.3701780053076584
0.41 1.3955627087849918
0.44333333333333336 1.4079943198049714
0.4766666666666667 1.4078880015427244
0.5166666666666667 1.391764962759254
0.55 1.3654372508033266
0.5833333333333334 1.3277645262552034
0.6166666666666667 1.279075156985576
0.65 1.2196737913672515
0.6833333333333333 1.149839420142536
0.7166666666666667 1.0698232242672197
0.7566666666666667 0.9606727086994448
0.79 0.8589881585862733
0.8233333333333334 0.7477069140126007
0.8566666666666667 0.6269290592198934
0.89 0.49671678035591865
0.9233333333333333 0.35714921677311395
0.9566666666666667 0.2080143279085413
0.9966666666666667 0.021320028321728208


==> pois_dtheta=0.7_f2_u_e.dat <==
0.0033333333333333335 -2.3679800772363895
0.03666666666666667 -2.624995493134304
0.07 -2.567652522121565
0.10333333333333333 -2.4679861455162118
0.13666666666666666 -2.3964159581708846
0.17 -2.3399219666467697
0.20333333333333334 -2.2991389431593614
0.23666666666666666 -2.272174747008209
0.27 -2.259050141741789
0.30333333333333334 -2.257897332644371
0.33666666666666667 -2.2675564381716553
0.37 -2.286630112485529
0.4033333333333333 -2.3155464865543527
0.43666666666666665 -2.3532026570542905
0.47 -2.3997825049711166
0.5033333333333333 -2.4557249201097724
0.5366666666666666 -2.5201541309441717
0.57 -2.5945701640320693
0.6033333333333334 -2.679258336479982
0.6366666666666667 -2.774336526234838
0.67 -2.8832480080792218
0.7033333333333334 -3.0059139388646554
0.7366666666666667 -3.143462094099007
0.77 -3.2975419183365906
0.8033333333333333 -3.4733437226545862
0.8366666666666667 -3.670163381685079
0.87 -3.8947743542781894
0.9033333333333333 -4.321850402879312
0.9366666666666666 -3.789324760071656
0.97 -3.4858354669006673
0.9966666666666667 -2.32515462253475


==> pois_dtheta=0.7_f30_rho.dat <==
0.0033333333333333335 2.1044029278330196
0.03666666666666667 1.7940670250583197
0.07 1.590146578322939
0.10333333333333333 1.4495247264882847
0.13666666666666666 1.346654298805965
0.17 1.267794131463323
0.20333333333333334 1.2049338707255968
0.23666666666666666 1.1530349007951788
0.27666666666666667 1.1006342533394515
0.31 1.0626509210624582
0.3433333333333333 1.0282702025632515
0.37666666666666665 0.9965122859863311
0.41 0.9667260669083175
0.44333333333333336 0.9385030825676074
0.4766666666666667 0.9116154693496068
0.5166666666666667 0.880987689583037
0.55 0.8568417364840153
0.5833333333333334 0.8340340263468419
0.6166666666666667 0.8126932805596353
0.65 0.7929793202744837
0.6833333333333333 0.7750750093300827
0.7166666666666667 0.7591835514060101
0.7566666666666667 0.7430910694480904
0.79 0.73246799440217
0.8233333333333334 0.7247097563389296
0.8566666666666667 0.7202001873539078
0.89 0.7194276564014336
0.9233333333333333 0.7230453484306538
0.9566666666666667 0.7319412193112297
0.9966666666666667 0.7508424918863464


==> pois_dtheta=0.7_f30_rho_e.dat <==
0.0033333333333333335 -1.3630402311673777
0.03666666666666667 -1.5813180400499944
0.07 -1.6777099483891185
0.10333333333333333 -1.7714643044053626
0.13666666666666666 -1.8624654598526298
0.17 -1.9524966122019838
0.20333333333333334 -2.0454618234449224
0.23666666666666666 -2.147819040230986
0.27 -2.2668277972163886
0.30333333333333334 -2.415793202197965
0.33666666666666667 -2.6216997296968536
0.37 -2.986841623214822
0.4033333333333333 -3.625034757558282
0.43666666666666665 -2.84901478546911
0.47 -2.6002763887652915
0.5033333333333333 -2.4532023397731666
0.5366666666666666 -2.3511119621679235
0.57 -2.274652228293244
0.6033333333333334 -2.2143222271603236
0.6366666666666667 -2.1650422024287117
0.67 -2.123548252277509
0.7033333333333334 -2.0874741816541342
0.7366666666666667 -2.0551386308427215
0.77 -2.0251589364217955
0.8033333333333333 -1.9963625004710075
0.8366666666666667 -1.9677489582992804
0.87 -1.9382161705382286
0.9033333333333333 -1.9066083574321433
0.9366666666666666 -1.8719315803801806
0.97 -1.835216634641003
0.9966666666666667 -1.8208363782349029


==> pois_dtheta=0.7_f30_theta.dat <==
0.0033333333333333335 0.7159518621465756
0.03666666666666667 0.8203154448080863
0.07 0.9099041319611053
0.10333333333333333 0.9824559398434598
0.13666666666666666 1.041953650620376
0.17 1.0913287143928676
0.20333333333333334 1.1329027290569849
0.23666666666666666 1.1685818116076252
0.27666666666666667 1.2058136031149824
0.31 1.2336592307672265
0.3433333333333333 1.2596662481613188
0.37666666666666665 1.2845788360265327
0.41 1.3089325381273236
0.44333333333333336 1.3330729824667178
0.4766666666666667 1.3571719116872907
0.5166666666666667 1.3860430686970018
0.55 1.409890158998048
0.5833333333333334 1.4332390130205814
0.6166666666666667 1.4556760107423803
0.65 1.4766761822773926
0.6833333333333333 1.495611550414048
0.7166666666666667 1.5117581596515919
0.7566666666666667 1.5263004076233564
0.79 1.5333247793907079
0.8233333333333334 1.5346555868250809
0.8566666666666667 1.5292135780566352
0.89 1.5158374674163644
0.9233333333333333 1.493317785528626
0.9566666666666667 1.4604296462012345
0.9966666666666667 1.407690698573766


==> pois_dtheta=0.7_f30_theta_e.dat <==
0.0033333333333333335 -2.4451642518407852
0.03666666666666667 -2.6870708578659874
0.07 -2.8330172188823886
0.10333333333333333 -2.87125829181827
0.13666666666666666 -2.911385784281906
0.17 -2.9741677255143655
0.20333333333333334 -3.0618452039378297
0.23666666666666666 -3.162292656867765
0.27 -3.277436998083152
0.30333333333333334 -3.392339266956398
0.33666666666666667 -3.4991171868989204
0.37 -3.5940077989071564
0.4033333333333333 -3.672278655121853
0.43666666666666665 -3.7242941361963346
0.47 -3.7512030004462
0.5033333333333333 -3.7814570236461074
0.5366666666666666 -3.829447814076937
0.57 -3.932338728718452
0.6033333333333334 -4.107036756971924
0.6366666666666667 -4.629037356458584
0.67 -4.531153905043477
0.7033333333333334 -3.981632260864093
0.7366666666666667 -3.763108842130982
0.77 -3.642444498431905
0.8033333333333333 -3.585690745203489
0.8366666666666667 -3.596409119784252
0.87 -3.744856758761718
0.9033333333333333 -5.490029252437922
0.9366666666666666 -3.495886583754464
0.97 -2.914410066082157
0.9966666666666667 -2.6476826642689932


==> pois_dtheta=0.7_f30_u.dat <==
0.0033333333333333335 0.027376913145969316
0.03666666666666667 0.24126148424109414
0.07 0.43306339113063647
0.10333333333333333 0.6038994111029133
0.13666666666666666 0.7552998012631005
0.17 0.8887556632136747
0.20333333333333334 1.0053181529921427
0.23666666666666666 1.10581748326168
0.27666666666666667 1.2061728972921653
0.31 1.2736168919986937
0.3433333333333333 1.3268904184672072
0.37666666666666665 1.3664524770493178
0.41 1.3927271075887067
0.44333333333333336 1.4061118018913257
0.4766666666666667 1.4069830987303058
0.5166666666666667 1.392014784209412
0.55 1.3665956990047035
0.5833333333333334 1.3297522860251603
0.6166666666666667 1.2817885503194166
0.65 1.2229888777677929
0.6833333333333333 1.1536159398537524
0.7166666666666667 1.0739082504873705
0.7566666666666667 0.9649130742663712
0.79 0.8631715584701797
0.8233333333333334 0.7516596467308028
0.8566666666666667 0.6304755676484883
0.89 0.49968213270407696
0.9233333333333333 0.35936370322903677
0.9566666666666667 0.20930298032087
0.9966666666666667 0.021359252753281904


==> pois_dtheta=0.7_f30_u_e.dat <==
0.0033333333333333335 -2.3807696015708233
0.03666666666666667 -3.08066860411661
0.07 -3.731401274757216
0.10333333333333333 -3.2107092218124094
0.13666666666666666 -3.052468873304574
0.17 -3.028567913938233
0.20333333333333334 -3.0905258056154623
0.23666666666666666 -3.2655868579442258
0.27 -3.746801312971683
0.30333333333333334 -3.589002539739951
0.33666666666666667 -3.1268022682701924
0.37 -2.894105080577756
0.4033333333333333 -2.7409513565112156
0.43666666666666665 -2.627510003417671
0.47 -2.54023686157325
0.5033333333333333 -2.4721033638786274
0.5366666666666666 -2.417721513970815
0.57 -2.3756463599894
0.6033333333333334 -2.3439172310574103
0.6366666666666667 -2.3213185992275664
0.67 -2.3082022379996223
0.7033333333333334 -2.3038980311038784
0.7366666666666667 -2.308805917005299
0.77 -2.3240321711080347
0.8033333333333333 -2.351798571881762
0.8366666666666667 -2.395128915080515
0.87 -2.460370245933442
0.9033333333333333 -2.563338370745063
0.9366666666666666 -2.771395783192103
0.97 -2.9192744927948957
0.9966666666666667 -2.3215678735542813


==> pois_dtheta=0.7_f3_rho.dat <==
0.0033333333333333335 2.1044001077734977
0.03666666666666667 1.7940651400309175
0.07 1.5901453879493437
0.10333333333333333 1.4495239986972746
0.13666666666666666 1.3466539129152357
0.17 1.2677940266015484
0.20333333333333334 1.204934000358822
0.23666666666666666 1.1530352253265128
0.27666666666666667 1.1006347679818798
0.31 1.0626515611140395
0.3433333333333333 1.028270939050124
0.37666666666666665 0.9965130906262948
0.41 0.966726912195971
0.44333333333333336 0.9385039421697334
0.4766666666666667 0.9116163185890834
0.5166666666666667 0.8809884967755275
0.55 0.8568424867868648
0.5833333333333334 0.8340347025952783
0.6166666666666667 0.8126938680307364
0.65 0.7929798064097692
0.6833333333333333 0.7750753832875723
0.7166666666666667 0.759183803459594
0.7566666666666667 0.7430911628641914
0.79 0.7324679445417346
0.8233333333333334 0.7247095512243398
0.8566666666666667 0.7201998119841245
0.89 0.7194270902798483
0.9233333333333333 0.7230445606016593
0.9566666666666667 0.7319401634276016
0.9966666666666667 0.7508410377685808


==> pois_dtheta=0.7_f3_rho_e.dat <==
0.0033333333333333335 -1.363011977899273
0.03666666666666667 -1.5812868220978809
0.07 -1.6776853353502263
0.10333333333333333 -1.771445630035109
0.13666666666666666 -1.8624532500677742
0.17 -1.9524925299849976
0.20333333333333334 -2.0454680746764864
0.23666666666666666 -2.1478388495657423
0.27 -2.266866813149516
0.30333333333333334 -2.4158630380765214
0.33666666666666667 -2.6218305181972057
0.37 -2.9871759768127357
0.4033333333333333 -3.623500220356368
0.43666666666666665 -2.848751427905364
0.47 -2.600128807091895
0.5033333333333333 -2.453100676482859
0.5366666666666666 -2.3510363997495003
0.57 -2.2745943787653435
0.6033333333333334 -2.2142777959360265
0.6366666666666667 -2.165008668231437
0.67 -2.123524008042174
0.7033333333333334 -2.0874581431815327
0.7366666666666667 -2.0551300292500754
0.77 -2.025157213482438
0.8033333333333333 -1.9963672487102073
0.8366666666666667 -1.9677598892301567
0.87 -1.9382331085783895
0.9033333333333333 -1.9066311805239027
0.9366666666666666 -1.8719602788924907
0.97 -1.8352515078958598
0.9966666666666667 -1.8208781844810187


==> pois_dtheta=0.7_f3_theta.dat <==
0.0033333333333333335 0.7159518701531118
0.03666666666666667 0.8203151648519769
0.07 0.9099035725371746
0.10333333333333333 0.9824550865292769
0.13666666666666666 1.0419525036160355
0.17 1.0913272711447777
0.20333333333333334 1.1329009942207326
0.23666666666666666 1.1685797939933902
0.27666666666666667 1.205811263202338
0.31 1.2336566399559743
0.3433333333333333 1.2596634262899755
0.37666666666666665 1.2845758063615564
0.41 1.3089293269916673
0.44333333333333336 1.333069619051361
0.4766666666666667 1.357168427691975
0.5166666666666667 1.3860394849419175
0.55 1.4098865317488856
0.5833333333333334 1.4332353799948827
0.6166666666666667 1.4556724109945423
0.65 1.4766726560328371
0.6833333333333333 1.4956081389777824
0.7166666666666667 1.511754905416203
0.7566666666666667 1.526297399637056
0.79 1.5333220263078324
0.8233333333333334 1.5346531358241964
0.8566666666666667 1.5292114782374187
0.89 1.5158357718855884
0.9233333333333333 1.4933165478698402
0.9566666666666667 1.4604289017914032
0.9966666666666667 1.4076906631390431


==> pois_dtheta=0.7_f3_theta_e.dat <==
0.0033333333333333335 -2.4451632826868788
0.03666666666666667 -2.687011713205118
0.07 -2.832851847680645
0.10333333333333333 -2.870982860168092
0.13666666666666666 -2.910979778574926
0.17 -2.973577527293923
0.20333333333333334 -3.060977335294084
0.23666666666666666 -3.1610212655224195
0.27 -3.2755591204363683
0.30333333333333334 -3.389623052570078
0.33666666666666667 -3.495327146697563
0.37 -3.5889385356431043
0.4033333333333333 -3.6658389185633924
0.43666666666666665 -3.716683550131841
0.47 -3.7428050287821386
0.5033333333333333 -3.7722187143699046
0.5366666666666666 -3.81897629930654
0.57 -3.919034249502238
0.6033333333333334 -4.0873848114584055
0.6366666666666667 -4.567754854594286
0.67 -4.585504590093498
0.7033333333333334 -3.9956881992469007
0.7366666666666667 -3.771082866497488
0.77 -3.648031060857953
0.8033333333333333 -3.5901268011552
0.8366666666666667 -3.6004000319300693
0.87 -3.7495755429647284
0.9033333333333333 -5.765769077753886
0.9366666666666666 -3.494471350642309
0.97 -2.914241021708128
0.9966666666666667 -2.647689501801998


==> pois_dtheta=0.7_f3_u.dat <==
0.0033333333333333335 0.027375611863850905
0.03666666666666667 0.2412604736347172
0.07 0.4330626460417205
0.10333333333333333 0.6038987572964366
0.13666666666666666 0.7552992994520653
0.17 0.8887553376572507
0.20333333333333334 1.0053180037833027
0.23666666666666666 1.1058175035932867
0.27666666666666667 1.2061731116811922
0.31 1.2736172612160395
0.3433333333333333 1.3268909342959931
0.37666666666666665 1.3664531303027452
0.41 1.3927278881716199
0.44333333333333336 1.4061126990772885
0.4766666666666667 1.40698410158562
0.5166666666666667 1.3920158996511334
0.55 1.3665968969895441
0.5833333333333334 1.329753557119335
0.6166666666666667 1.2817898861322352
0.65 1.222990271184204
0.6833333333333333 1.1536173852458032
0.7166666666666667 1.0739097439246843
0.7566666666666667 0.9649146228121656
0.79 0.863173153418123
0.8233333333333334 0.7516612913397304
0.8566666666666667 0.6304772676327489
0.89 0.49968389511980976
0.9233333333333333 0.3593655277459288
0.9566666666666667 0.209304913355634
0.9966666666666667 0.021360794340030985


==> pois_dtheta=0.7_f3_u_e.dat <==
0.0033333333333333335 -2.3809054308161333
0.03666666666666667 -3.0811974137129323
0.07 -3.729661378114432
0.10333333333333333 -3.210248209817601
0.13666666666666666 -3.0522230231638283
0.17 -3.0284169396449316
0.20333333333333334 -3.0904459942456897
0.23666666666666666 -3.2656031340688143
0.27 -3.7472445124221383
0.30333333333333334 -3.5884321337744556
0.33666666666666667 -3.126519152112475
0.37 -2.893891914923266
0.4033333333333333 -2.7407705724744478
0.43666666666666665 -2.6273489005070023
0.47 -2.540088840702007
0.5033333333333333 -2.471964343005708
0.5366666666666666 -2.417589020997357
0.57 -2.3755181831580776
0.6033333333333334 -2.3437915722669445
0.6366666666666667 -2.3211938260955494
0.67 -2.308076405420976
0.7033333333333334 -2.303769118999353
0.7366666666666667 -2.3086714194286264
0.77 -2.3238886865633797
0.8033333333333333 -2.3516410358035746
0.8366666666666667 -2.39494939160696
0.87 -2.460154355493048
0.9033333333333333 -2.5630531543960497
0.9366666666666666 -2.7709099724098616
0.97 -2.9185827896637084
0.9966666666666667 -2.321427511417657


==> pois_dtheta=0.7_fd_rho.dat <==
0.00111111 2.17623
0.0344444 1.83758
0.0677778 1.6227
0.103333 1.46645
0.136667 1.36038
0.172222 1.27418
0.205556 1.21005
0.241111 1.15363
0.274444 1.10852
0.31 1.06619
0.343333 1.03038
0.378889 0.995154
0.412222 0.96424
0.447778 0.933054
0.481111 0.905268
0.516667 0.877083
0.55 0.852035
0.585556 0.826873
0.618889 0.804873
0.654444 0.783274
0.687778 0.76496
0.723333 0.74771
0.756667 0.733906
0.792222 0.721993
0.825556 0.713768
0.861111 0.708558
0.894444 0.707512
0.93 0.711229
0.963333 0.720182
0.998889 0.737049


==> pois_dtheta=0.7_fd_theta.dat <==
0.00111111 0.704151
0.0344444 0.815747
0.0677778 0.905999
0.103333 0.983801
0.136667 1.04318
0.172222 1.09537
0.205556 1.1363
0.241111 1.17364
0.274444 1.20438
0.31 1.23405
0.343333 1.25997
0.378889 1.28646
0.412222 1.31075
0.447778 1.33647
0.481111 1.36056
0.516667 1.3862
0.55 1.41003
0.585556 1.43487
0.618889 1.45718
0.654444 1.47933
0.687778 1.49787
0.723333 1.51444
0.756667 1.52609
0.792222 1.53335
0.825556 1.53425
0.861111 1.5277
0.894444 1.51328
0.93 1.48766
0.963333 1.45262
0.998889 1.40183


==> pois_dtheta=0.7_fd_u.dat <==
0.00111111 0.00777077
0.0344444 0.226748
0.0677778 0.421091
0.103333 0.604515
0.136667 0.756186
0.172222 0.897974
0.205556 1.0133
0.241111 1.11854
0.274444 1.20129
0.31 1.27327
0.343333 1.32604
0.378889 1.36719
0.412222 1.39205
0.447778 1.40441
0.481111 1.40312
0.516667 1.38846
0.55 1.36261
0.585556 1.32253
0.618889 1.27355
0.654444 1.20949
0.687778 1.13862
0.723333 1.0518
0.756667 0.960087
0.792222 0.851479
0.825556 0.739705
0.861111 0.609988
0.894444 0.47861
0.93 0.32807
0.963333 0.177135
0.998889 0.00554098

